On the square-root approximation finite volume scheme for nonlinear drift-diffusion equations

We study a finite volume scheme for the approximation of the solution to convection diffusion equations with nonlinear convection and Robin boundary conditions. The scheme builds on the interpretation of such a continuous equation as the hydrodynamic limit of some simple exclusion jump process. We show that the scheme admits a unique discrete solution, that the natural bounds on the solution are preserved, and that it encodes the second principle of thermodynamics in the sense that some free energy is dissipated along time. The convergence of the scheme is then rigorously established thanks to compactness arguments. Numerical simulations are finally provided, highlighting the overall good behavior of the scheme.

==> num1D/conv_SQRA_1.txt <==
NbCells		errL1L1		errLinfL1
100		7.654781e-06		2.414174e-04
200		1.913867e-06		6.045019e-05
400		4.784594e-07		1.511801e-05
800		1.195940e-07		3.779191e-06
1600		2.987670e-08		9.441296e-07
3200		7.447278e-09		2.353417e-07
6400		1.839925e-09		5.814334e-08
12800		4.380862e-10		1.384366e-08
25600		8.759250e-11		2.768738e-09


==> num1D/conv_SQRA_10.txt <==
NbCells		errL1L1		errLinfL1
100		1.257391e-04		7.571333e-04
200		3.130544e-05		1.928779e-04
400		7.809211e-06		4.845278e-05
800		1.949804e-06		1.212632e-05
1600		4.868240e-07		3.030355e-06
3200		1.213153e-07		7.554348e-07
6400		2.996779e-08		1.866417e-07
12800		7.134624e-09		4.443887e-08
25600		1.426820e-09		8.887801e-09


==> num1D/conv_SQRA_100.txt <==
NbCells		errL1L1		errLinfL1
100		2.105659e-02		3.478339e-02
200		5.097315e-03		8.087661e-03
400		1.258628e-03		1.962588e-03
800		3.128874e-04		4.839894e-04
1600		7.796376e-05		1.201337e-04
3200		1.940952e-05		2.985147e-05
6400		4.792354e-06		7.363677e-06
12800		1.140695e-06		1.751930e-06
25600		2.281064e-07		3.502599e-07


==> num1D/conv_SQRA_5.txt <==
NbCells		errL1L1		errLinfL1
100		1.790428e-05		5.435963e-04
200		4.480359e-06		1.371015e-04
400		1.120257e-06		3.435168e-05
800		2.800174e-07		8.591212e-06
1600		6.995230e-08		2.146546e-06
3200		1.743658e-08		5.350830e-07
6400		4.307801e-09		1.321983e-07
12800		1.025630e-09		3.147588e-08
25600		2.050991e-10		6.295185e-09


==> num1D/conv_SQRA_50.txt <==
NbCells		errL1L1		errLinfL1
100		6.155986e-03		9.367520e-03
200		1.522444e-03		2.287525e-03
400		3.787045e-04		5.653623e-04
800		9.443390e-05		1.405187e-04
1600		2.356376e-05		3.500539e-05
3200		5.870291e-06		8.713460e-06
6400		1.449895e-06		2.151237e-06
12800		3.451648e-07		5.120237e-07
25600		6.902837e-08		1.023880e-07


==> num1D/conv_SQRA_Peclet.txt <==
invPeclet		errLinfL1
1		2.768738e-09
2.000000e-01		6.295185e-09
1.000000e-01		8.887801e-09
2.000000e-02		1.023880e-07
1.000000e-02		3.502599e-07


==> num1D/conv_SQRA_Peclet_100.txt <==
invPeclet		errLinfL1
1		2.414174e-04
2.000000e-01		5.435963e-04
1.000000e-01		7.571333e-04
2.000000e-02		9.367520e-03
1.000000e-02		3.478339e-02


==> num1D/conv_SQRA_Peclet_12800.txt <==
invPeclet		errLinfL1
1		1.384366e-08
2.000000e-01		3.147588e-08
1.000000e-01		4.443887e-08
2.000000e-02		5.120237e-07
1.000000e-02		1.751930e-06


==> num1D/conv_SQRA_Peclet_1600.txt <==
invPeclet		errLinfL1
1		9.441296e-07
2.000000e-01		2.146546e-06
1.000000e-01		3.030355e-06
2.000000e-02		3.500539e-05
1.000000e-02		1.201337e-04


==> num1D/conv_SQRA_Peclet_200.txt <==
invPeclet		errLinfL1
1		6.045019e-05
2.000000e-01		1.371015e-04
1.000000e-01		1.928779e-04
2.000000e-02		2.287525e-03
1.000000e-02		8.087661e-03


==> num1D/conv_SQRA_Peclet_25600.txt <==
invPeclet		errLinfL1
1		2.768738e-09
2.000000e-01		6.295185e-09
1.000000e-01		8.887801e-09
2.000000e-02		1.023880e-07
1.000000e-02		3.502599e-07


==> num1D/conv_SQRA_Peclet_3200.txt <==
invPeclet		errLinfL1
1		2.353417e-07
2.000000e-01		5.350830e-07
1.000000e-01		7.554348e-07
2.000000e-02		8.713460e-06
1.000000e-02		2.985147e-05


==> num1D/conv_SQRA_Peclet_400.txt <==
invPeclet		errLinfL1
1		1.511801e-05
2.000000e-01		3.435168e-05
1.000000e-01		4.845278e-05
2.000000e-02		5.653623e-04
1.000000e-02		1.962588e-03


==> num1D/conv_SQRA_Peclet_6400.txt <==
invPeclet		errLinfL1
1		5.814334e-08
2.000000e-01		1.321983e-07
1.000000e-01		1.866417e-07
2.000000e-02		2.151237e-06
1.000000e-02		7.363677e-06


==> num1D/conv_SQRA_Peclet_800.txt <==
invPeclet		errLinfL1
1		3.779191e-06
2.000000e-01		8.591212e-06
1.000000e-01		1.212632e-05
2.000000e-02		1.405187e-04
1.000000e-02		4.839894e-04


==> num2D/NRG.txt <==
time		NRG_int		NRG_tot
0		1.942269e-01		1.942269e-01
1.000000e-01		1.948034e-01		1.461835e-01
2.000000e-01		1.943125e-01		1.110885e-01
3.000000e-01		1.925279e-01		7.892590e-02
4.000000e-01		1.899091e-01		4.781833e-02
5.000000e-01		1.867677e-01		1.728883e-02
6.000000e-01		1.832902e-01		-1.285503e-02
7.000000e-01		1.795963e-01		-4.273887e-02
8.000000e-01		1.757788e-01		-7.244305e-02
9.000000e-01		1.719213e-01		-1.020019e-01
1		1.681027e-01		-1.314143e-01
1.100000e+00		1.643963e-01		-1.606590e-01
1.200000e+00		1.608680e-01		-1.897064e-01
1.300000e+00		1.575750e-01		-2.185259e-01
1.400000e+00		1.545637e-01		-2.470886e-01
1.500000e+00		1.518693e-01		-2.753699e-01
1.600000e+00		1.495137e-01		-3.033509e-01
1.700000e+00		1.475052e-01		-3.310207e-01
1.800000e+00		1.458374e-01		-3.583781e-01
1.900000e+00		1.444907e-01		-3.854326e-01
2		1.434346e-01		-4.122042e-01
2.100000e+00		1.426316e-01		-4.387208e-01
2.200000e+00		1.420414e-01		-4.650157e-01
2.300000e+00		1.416254e-01		-4.911240e-01
2.400000e+00		1.413485e-01		-5.170801e-01
2.500000e+00		1.411807e-01		-5.429157e-01
2.600000e+00		1.410975e-01		-5.686587e-01
2.700000e+00		1.410795e-01		-5.943323e-01
2.800000e+00		1.411117e-01		-6.199553e-01
2.900000e+00		1.411827e-01		-6.455422e-01
3		1.412842e-01		-6.711036e-01
3.100000e+00		1.414100e-01		-6.966472e-01
3.200000e+00		1.415554e-01		-7.221782e-01
3.300000e+00		1.417171e-01		-7.476998e-01
3.400000e+00		1.418926e-01		-7.732139e-01
3.500000e+00		1.420799e-01		-7.987213e-01
3.600000e+00		1.422774e-01		-8.242223e-01
3.700000e+00		1.424841e-01		-8.497165e-01
3.800000e+00		1.426988e-01		-8.752032e-01
3.900000e+00		1.429208e-01		-9.006817e-01
4		1.431494e-01		-9.261510e-01
4.100000e+00		1.433838e-01		-9.516101e-01
4.200000e+00		1.436235e-01		-9.770582e-01
4.300000e+00		1.438682e-01		-1.002494e+00
4.400000e+00		1.441171e-01		-1.027918e+00
4.500000e+00		1.443701e-01		-1.053328e+00
4.600000e+00		1.446265e-01		-1.078724e+00
4.700000e+00		1.448862e-01		-1.104106e+00
4.800000e+00		1.451487e-01		-1.129472e+00
4.900000e+00		1.454138e-01		-1.154824e+00
5		1.456810e-01		-1.180160e+00
5.100000e+00		1.459503e-01		-1.205481e+00
5.200000e+00		1.462212e-01		-1.230786e+00
5.300000e+00		1.464935e-01		-1.256075e+00
5.400000e+00		1.467671e-01		-1.281349e+00
5.500000e+00		1.470416e-01		-1.306608e+00
5.600000e+00		1.473169e-01		-1.331852e+00
5.700000e+00		1.475929e-01		-1.357081e+00
5.800000e+00		1.478692e-01		-1.382295e+00
5.900000e+00		1.481458e-01		-1.407495e+00
6		1.484225e-01		-1.432681e+00
6.100000e+00		1.486992e-01		-1.457853e+00
6.200000e+00		1.489758e-01		-1.483011e+00
6.300000e+00		1.492520e-01		-1.508156e+00
6.400000e+00		1.495279e-01		-1.533289e+00
6.500000e+00		1.498033e-01		-1.558409e+00
6.600000e+00		1.500781e-01		-1.583516e+00
6.700000e+00		1.503523e-01		-1.608612e+00
6.800000e+00		1.506257e-01		-1.633696e+00
6.900000e+00		1.508983e-01		-1.658769e+00
7		1.511700e-01		-1.683831e+00
7.100000e+00		1.514408e-01		-1.708883e+00
7.200000e+00		1.517106e-01		-1.733923e+00
7.300000e+00		1.519793e-01		-1.758954e+00
7.400000e+00		1.522469e-01		-1.783975e+00
7.500000e+00		1.525134e-01		-1.808986e+00
7.600000e+00		1.527787e-01		-1.833988e+00
7.700000e+00		1.530427e-01		-1.858981e+00
7.800000e+00		1.533055e-01		-1.883965e+00
7.900000e+00		1.535670e-01		-1.908941e+00
8		1.538271e-01		-1.933908e+00
8.100000e+00		1.540859e-01		-1.958867e+00
8.200000e+00		1.543433e-01		-1.983818e+00
8.300000e+00		1.545993e-01		-2.008761e+00
8.400000e+00		1.548538e-01		-2.033696e+00
8.500000e+00		1.551069e-01		-2.058625e+00
8.600000e+00		1.553585e-01		-2.083546e+00
8.700000e+00		1.556086e-01		-2.108460e+00
8.800000e+00		1.558573e-01		-2.133367e+00
8.900000e+00		1.561044e-01		-2.158268e+00
9		1.563499e-01		-2.183162e+00
9.100000e+00		1.565940e-01		-2.208050e+00
9.200000e+00		1.568364e-01		-2.232932e+00
9.300000e+00		1.570774e-01		-2.257808e+00
9.400000e+00		1.573167e-01		-2.282678e+00
9.500000e+00		1.575545e-01		-2.307542e+00
9.600000e+00		1.577907e-01		-2.332400e+00
9.700000e+00		1.580253e-01		-2.357254e+00
9.800000e+00		1.582584e-01		-2.382101e+00
9.900000e+00		1.584898e-01		-2.406944e+00
10		1.587197e-01		-2.431781e+00
1.010000e+01		1.589480e-01		-2.456614e+00
1.020000e+01		1.591746e-01		-2.481442e+00
1.030000e+01		1.593997e-01		-2.506265e+00
1.040000e+01		1.596232e-01		-2.531083e+00
1.050000e+01		1.598451e-01		-2.555897e+00
1.060000e+01		1.600655e-01		-2.580706e+00
1.070000e+01		1.602842e-01		-2.605511e+00
1.080000e+01		1.605013e-01		-2.630312e+00
1.090000e+01		1.607169e-01		-2.655108e+00
11		1.609309e-01		-2.679901e+00
1.110000e+01		1.611434e-01		-2.704690e+00
1.120000e+01		1.613542e-01		-2.729475e+00
1.130000e+01		1.615635e-01		-2.754256e+00
1.140000e+01		1.617713e-01		-2.779033e+00
1.150000e+01		1.619775e-01		-2.803807e+00
1.160000e+01		1.621821e-01		-2.828577e+00
1.170000e+01		1.623853e-01		-2.853343e+00
1.180000e+01		1.625868e-01		-2.878107e+00
1.190000e+01		1.627869e-01		-2.902867e+00
12		1.629854e-01		-2.927623e+00
1.210000e+01		1.631824e-01		-2.952377e+00
1.220000e+01		1.633779e-01		-2.977127e+00
1.230000e+01		1.635719e-01		-3.001875e+00
1.240000e+01		1.637644e-01		-3.026619e+00
1.250000e+01		1.639555e-01		-3.051361e+00
1.260000e+01		1.641450e-01		-3.076099e+00
1.270000e+01		1.643331e-01		-3.100835e+00
1.280000e+01		1.645197e-01		-3.125568e+00
1.290000e+01		1.647048e-01		-3.150299e+00
13		1.648885e-01		-3.175027e+00
1.310000e+01		1.650707e-01		-3.199752e+00
1.320000e+01		1.652515e-01		-3.224475e+00
1.330000e+01		1.654309e-01		-3.249195e+00
1.340000e+01		1.656088e-01		-3.273913e+00
1.350000e+01		1.657854e-01		-3.298628e+00
1.360000e+01		1.659605e-01		-3.323341e+00
1.370000e+01		1.661342e-01		-3.348052e+00
1.380000e+01		1.663065e-01		-3.372761e+00
1.390000e+01		1.664775e-01		-3.397468e+00
14		1.666470e-01		-3.422172e+00
1.410000e+01		1.668152e-01		-3.446874e+00
1.420000e+01		1.669820e-01		-3.471574e+00
1.430000e+01		1.671475e-01		-3.496273e+00
1.440000e+01		1.673116e-01		-3.520969e+00
1.450000e+01		1.674744e-01		-3.545663e+00
1.460000e+01		1.676359e-01		-3.570356e+00
1.470000e+01		1.677960e-01		-3.595046e+00
1.480000e+01		1.679548e-01		-3.619735e+00
1.490000e+01		1.681123e-01		-3.644422e+00
15		1.682685e-01		-3.669107e+00
1.510000e+01		1.684235e-01		-3.693791e+00
1.520000e+01		1.685771e-01		-3.718473e+00
1.530000e+01		1.687294e-01		-3.743153e+00
1.540000e+01		1.688805e-01		-3.767832e+00
1.550000e+01		1.690303e-01		-3.792509e+00
1.560000e+01		1.691789e-01		-3.817184e+00
1.570000e+01		1.693262e-01		-3.841858e+00
1.580000e+01		1.694723e-01		-3.866531e+00
1.590000e+01		1.696172e-01		-3.891202e+00
16		1.697608e-01		-3.915872e+00
1.610000e+01		1.699032e-01		-3.940540e+00
1.620000e+01		1.700444e-01		-3.965207e+00
1.630000e+01		1.701844e-01		-3.989873e+00
1.640000e+01		1.703233e-01		-4.014537e+00
1.650000e+01		1.704609e-01		-4.039200e+00
1.660000e+01		1.705974e-01		-4.063862e+00
1.670000e+01		1.707327e-01		-4.088523e+00
1.680000e+01		1.708668e-01		-4.113182e+00
1.690000e+01		1.709999e-01		-4.137840e+00
17		1.711317e-01		-4.162497e+00
1.710000e+01		1.712624e-01		-4.187153e+00
1.720000e+01		1.713921e-01		-4.211808e+00
1.730000e+01		1.715205e-01		-4.236462e+00
1.740000e+01		1.716479e-01		-4.261115e+00
1.750000e+01		1.717742e-01		-4.285766e+00
1.760000e+01		1.718994e-01		-4.310417e+00
1.770000e+01		1.720235e-01		-4.335067e+00
1.780000e+01		1.721465e-01		-4.359715e+00
1.790000e+01		1.722685e-01		-4.384363e+00
18		1.723894e-01		-4.409010e+00
1.810000e+01		1.725092e-01		-4.433656e+00
1.820000e+01		1.726280e-01		-4.458301e+00
1.830000e+01		1.727458e-01		-4.482945e+00
1.840000e+01		1.728625e-01		-4.507588e+00
1.850000e+01		1.729783e-01		-4.532231e+00
1.860000e+01		1.730930e-01		-4.556872e+00
1.870000e+01		1.732067e-01		-4.581513e+00
1.880000e+01		1.733194e-01		-4.606153e+00
1.890000e+01		1.734311e-01		-4.630792e+00
19		1.735418e-01		-4.655431e+00
1.910000e+01		1.736516e-01		-4.680068e+00
1.920000e+01		1.737603e-01		-4.704705e+00
1.930000e+01		1.738682e-01		-4.729342e+00
1.940000e+01		1.739750e-01		-4.753977e+00
1.950000e+01		1.740810e-01		-4.778612e+00
1.960000e+01		1.741860e-01		-4.803247e+00
1.970000e+01		1.742900e-01		-4.827880e+00
1.980000e+01		1.743932e-01		-4.852513e+00
1.990000e+01		1.744954e-01		-4.877145e+00
20		1.745967e-01		-4.901777e+00
2.010000e+01		1.746971e-01		-4.926408e+00
2.020000e+01		1.747967e-01		-4.951039e+00
2.030000e+01		1.748953e-01		-4.975669e+00
2.040000e+01		1.749931e-01		-5.000298e+00
2.050000e+01		1.750900e-01		-5.024927e+00
2.060000e+01		1.751860e-01		-5.049555e+00
2.070000e+01		1.752811e-01		-5.074183e+00
2.080000e+01		1.753755e-01		-5.098810e+00
2.090000e+01		1.754689e-01		-5.123437e+00
21		1.755616e-01		-5.148063e+00
2.110000e+01		1.756534e-01		-5.172689e+00
2.120000e+01		1.757444e-01		-5.197314e+00
2.130000e+01		1.758345e-01		-5.221939e+00
2.140000e+01		1.759239e-01		-5.246563e+00
2.150000e+01		1.760124e-01		-5.271187e+00
2.160000e+01		1.761002e-01		-5.295810e+00
2.170000e+01		1.761872e-01		-5.320433e+00
2.180000e+01		1.762734e-01		-5.345056e+00
2.190000e+01		1.763588e-01		-5.369678e+00
22		1.764434e-01		-5.394300e+00
2.210000e+01		1.765273e-01		-5.418921e+00
2.220000e+01		1.766104e-01		-5.443542e+00
2.230000e+01		1.766928e-01		-5.468163e+00
2.240000e+01		1.767744e-01		-5.492783e+00
2.250000e+01		1.768553e-01		-5.517403e+00
2.260000e+01		1.769354e-01		-5.542023e+00
2.270000e+01		1.770148e-01		-5.566642e+00
2.280000e+01		1.770936e-01		-5.591261e+00
2.290000e+01		1.771715e-01		-5.615879e+00
23		1.772488e-01		-5.640497e+00
2.310000e+01		1.773254e-01		-5.665115e+00
2.320000e+01		1.774013e-01		-5.689733e+00
2.330000e+01		1.774765e-01		-5.714350e+00
2.340000e+01		1.775510e-01		-5.738967e+00
2.350000e+01		1.776248e-01		-5.763583e+00
2.360000e+01		1.776980e-01		-5.788200e+00
2.370000e+01		1.777705e-01		-5.812816e+00
2.380000e+01		1.778423e-01		-5.837432e+00
2.390000e+01		1.779135e-01		-5.862047e+00
24		1.779840e-01		-5.886663e+00
2.410000e+01		1.780539e-01		-5.911278e+00
2.420000e+01		1.781231e-01		-5.935892e+00
2.430000e+01		1.781917e-01		-5.960507e+00
2.440000e+01		1.782597e-01		-5.985121e+00
2.450000e+01		1.783270e-01		-6.009735e+00
2.460000e+01		1.783938e-01		-6.034349e+00
2.470000e+01		1.784599e-01		-6.058963e+00
2.480000e+01		1.785254e-01		-6.083576e+00
2.490000e+01		1.785903e-01		-6.108189e+00
25		1.786546e-01		-6.132802e+00
2.510000e+01		1.787184e-01		-6.157415e+00
2.520000e+01		1.787815e-01		-6.182027e+00
2.530000e+01		1.788441e-01		-6.206639e+00
2.540000e+01		1.789061e-01		-6.231252e+00
2.550000e+01		1.789675e-01		-6.255864e+00
2.560000e+01		1.790283e-01		-6.280475e+00
2.570000e+01		1.790886e-01		-6.305087e+00
2.580000e+01		1.791483e-01		-6.329698e+00
2.590000e+01		1.792075e-01		-6.354309e+00
26		1.792662e-01		-6.378920e+00
2.610000e+01		1.793242e-01		-6.403531e+00
2.620000e+01		1.793818e-01		-6.428142e+00
2.630000e+01		1.794388e-01		-6.452753e+00
2.640000e+01		1.794953e-01		-6.477363e+00
2.650000e+01		1.795513e-01		-6.501973e+00
2.660000e+01		1.796067e-01		-6.526583e+00
2.670000e+01		1.796617e-01		-6.551193e+00
2.680000e+01		1.797161e-01		-6.575803e+00
2.690000e+01		1.797700e-01		-6.600413e+00
27		1.798235e-01		-6.625022e+00
2.710000e+01		1.798764e-01		-6.649632e+00
2.720000e+01		1.799288e-01		-6.674241e+00
2.730000e+01		1.799808e-01		-6.698850e+00
2.740000e+01		1.800322e-01		-6.723459e+00
2.750000e+01		1.800832e-01		-6.748068e+00
2.760000e+01		1.801337e-01		-6.772677e+00
2.770000e+01		1.801838e-01		-6.797285e+00
2.780000e+01		1.802334e-01		-6.821894e+00
2.790000e+01		1.802825e-01		-6.846502e+00
28		1.803312e-01		-6.871111e+00
2.810000e+01		1.803794e-01		-6.895719e+00
2.820000e+01		1.804271e-01		-6.920327e+00
2.830000e+01		1.804744e-01		-6.944935e+00
2.840000e+01		1.805213e-01		-6.969543e+00
2.850000e+01		1.805677e-01		-6.994151e+00
2.860000e+01		1.806137e-01		-7.018758e+00
2.870000e+01		1.806593e-01		-7.043366e+00
2.880000e+01		1.807044e-01		-7.067973e+00
2.890000e+01		1.807492e-01		-7.092581e+00
29		1.807935e-01		-7.117188e+00
2.910000e+01		1.808373e-01		-7.141795e+00
2.920000e+01		1.808808e-01		-7.166403e+00
2.930000e+01		1.809239e-01		-7.191010e+00
2.940000e+01		1.809666e-01		-7.215617e+00
2.950000e+01		1.810088e-01		-7.240224e+00
2.960000e+01		1.810507e-01		-7.264831e+00
2.970000e+01		1.810922e-01		-7.289437e+00
2.980000e+01		1.811333e-01		-7.314044e+00
2.990000e+01		1.811740e-01		-7.338651e+00
30		1.812143e-01		-7.363257e+00
3.010000e+01		1.812542e-01		-7.387864e+00
3.020000e+01		1.812938e-01		-7.412470e+00
3.030000e+01		1.813330e-01		-7.437077e+00
3.040000e+01		1.813718e-01		-7.461683e+00
3.050000e+01		1.814103e-01		-7.486289e+00
3.060000e+01		1.814484e-01		-7.510895e+00
3.070000e+01		1.814861e-01		-7.535502e+00
3.080000e+01		1.815235e-01		-7.560108e+00
3.090000e+01		1.815606e-01		-7.584714e+00
31		1.815973e-01		-7.609320e+00
3.110000e+01		1.816336e-01		-7.633926e+00
3.120000e+01		1.816696e-01		-7.658531e+00
3.130000e+01		1.817053e-01		-7.683137e+00
3.140000e+01		1.817406e-01		-7.707743e+00
3.150000e+01		1.817756e-01		-7.732349e+00
3.160000e+01		1.818102e-01		-7.756954e+00
3.170000e+01		1.818446e-01		-7.781560e+00
3.180000e+01		1.818786e-01		-7.806166e+00
3.190000e+01		1.819123e-01		-7.830771e+00
32		1.819456e-01		-7.855377e+00
3.210000e+01		1.819787e-01		-7.879982e+00
3.220000e+01		1.820114e-01		-7.904588e+00
3.230000e+01		1.820439e-01		-7.929193e+00
3.240000e+01		1.820760e-01		-7.953798e+00
3.250000e+01		1.821078e-01		-7.978404e+00
3.260000e+01		1.821393e-01		-8.003009e+00
3.270000e+01		1.821706e-01		-8.027614e+00
3.280000e+01		1.822015e-01		-8.052219e+00
3.290000e+01		1.822321e-01		-8.076825e+00
33		1.822625e-01		-8.101430e+00
3.310000e+01		1.822925e-01		-8.126035e+00
3.320000e+01		1.823223e-01		-8.150640e+00
3.330000e+01		1.823518e-01		-8.175245e+00
3.340000e+01		1.823810e-01		-8.199850e+00
3.350000e+01		1.824100e-01		-8.224455e+00
3.360000e+01		1.824386e-01		-8.249060e+00
3.370000e+01		1.824670e-01		-8.273665e+00
3.380000e+01		1.824951e-01		-8.298270e+00
3.390000e+01		1.825230e-01		-8.322875e+00
34		1.825506e-01		-8.347479e+00
3.410000e+01		1.825779e-01		-8.372084e+00
3.420000e+01		1.826050e-01		-8.396689e+00
3.430000e+01		1.826318e-01		-8.421294e+00
3.440000e+01		1.826584e-01		-8.445899e+00
3.450000e+01		1.826847e-01		-8.470503e+00
3.460000e+01		1.827107e-01		-8.495108e+00
3.470000e+01		1.827365e-01		-8.519713e+00
3.480000e+01		1.827621e-01		-8.544317e+00
3.490000e+01		1.827874e-01		-8.568922e+00
35		1.828125e-01		-8.593527e+00
3.510000e+01		1.828373e-01		-8.618131e+00
3.520000e+01		1.828619e-01		-8.642736e+00
3.530000e+01		1.828863e-01		-8.667340e+00
3.540000e+01		1.829105e-01		-8.691945e+00
3.550000e+01		1.829344e-01		-8.716550e+00
3.560000e+01		1.829580e-01		-8.741154e+00
3.570000e+01		1.829815e-01		-8.765759e+00
3.580000e+01		1.830047e-01		-8.790363e+00
3.590000e+01		1.830277e-01		-8.814968e+00
36		1.830505e-01		-8.839572e+00
3.610000e+01		1.830731e-01		-8.864176e+00
3.620000e+01		1.830955e-01		-8.888781e+00
3.630000e+01		1.831176e-01		-8.913385e+00
3.640000e+01		1.831396e-01		-8.937990e+00
3.650000e+01		1.831613e-01		-8.962594e+00
3.660000e+01		1.831828e-01		-8.987199e+00
3.670000e+01		1.832041e-01		-9.011803e+00
3.680000e+01		1.832252e-01		-9.036407e+00
3.690000e+01		1.832462e-01		-9.061012e+00
37		1.832669e-01		-9.085616e+00
3.710000e+01		1.832874e-01		-9.110220e+00
3.720000e+01		1.833077e-01		-9.134825e+00
3.730000e+01		1.833278e-01		-9.159429e+00
3.740000e+01		1.833478e-01		-9.184033e+00
3.750000e+01		1.833675e-01		-9.208638e+00
3.760000e+01		1.833870e-01		-9.233242e+00
3.770000e+01		1.834064e-01		-9.257846e+00
3.780000e+01		1.834256e-01		-9.282451e+00
3.790000e+01		1.834446e-01		-9.307055e+00
38		1.834634e-01		-9.331659e+00
3.810000e+01		1.834820e-01		-9.356263e+00
3.820000e+01		1.835005e-01		-9.380868e+00
3.830000e+01		1.835188e-01		-9.405472e+00
3.840000e+01		1.835369e-01		-9.430076e+00
3.850000e+01		1.835548e-01		-9.454680e+00
3.860000e+01		1.835726e-01		-9.479285e+00
3.870000e+01		1.835902e-01		-9.503889e+00
3.880000e+01		1.836076e-01		-9.528493e+00
3.890000e+01		1.836249e-01		-9.553097e+00
39		1.836420e-01		-9.577701e+00
3.910000e+01		1.836589e-01		-9.602306e+00
3.920000e+01		1.836757e-01		-9.626910e+00
3.930000e+01		1.836923e-01		-9.651514e+00
3.940000e+01		1.837087e-01		-9.676118e+00
3.950000e+01		1.837250e-01		-9.700722e+00
3.960000e+01		1.837412e-01		-9.725327e+00
3.970000e+01		1.837571e-01		-9.749931e+00
3.980000e+01		1.837730e-01		-9.774535e+00
3.990000e+01		1.837886e-01		-9.799139e+00
40		1.838042e-01		-9.823743e+00
4.010000e+01		1.838195e-01		-9.848347e+00
4.020000e+01		1.838348e-01		-9.872952e+00
4.030000e+01		1.838499e-01		-9.897556e+00
4.040000e+01		1.838648e-01		-9.922160e+00
4.050000e+01		1.838796e-01		-9.946764e+00
4.060000e+01		1.838942e-01		-9.971368e+00
4.070000e+01		1.839088e-01		-9.995972e+00
4.080000e+01		1.839231e-01		-1.002058e+01
4.090000e+01		1.839374e-01		-1.004518e+01
41		1.839515e-01		-1.006978e+01
4.110000e+01		1.839654e-01		-1.009439e+01
4.120000e+01		1.839793e-01		-1.011899e+01
4.130000e+01		1.839930e-01		-1.014360e+01
4.140000e+01		1.840065e-01		-1.016820e+01
4.150000e+01		1.840200e-01		-1.019281e+01
4.160000e+01		1.840333e-01		-1.021741e+01
4.170000e+01		1.840465e-01		-1.024201e+01
4.180000e+01		1.840595e-01		-1.026662e+01
4.190000e+01		1.840725e-01		-1.029122e+01
42		1.840853e-01		-1.031583e+01
4.210000e+01		1.840979e-01		-1.034043e+01
4.220000e+01		1.841105e-01		-1.036503e+01
4.230000e+01		1.841229e-01		-1.038964e+01
4.240000e+01		1.841353e-01		-1.041424e+01
4.250000e+01		1.841475e-01		-1.043885e+01
4.260000e+01		1.841596e-01		-1.046345e+01
4.270000e+01		1.841715e-01		-1.048806e+01
4.280000e+01		1.841834e-01		-1.051266e+01
4.290000e+01		1.841951e-01		-1.053726e+01
43		1.842067e-01		-1.056187e+01
4.310000e+01		1.842183e-01		-1.058647e+01
4.320000e+01		1.842297e-01		-1.061108e+01
4.330000e+01		1.842410e-01		-1.063568e+01
4.340000e+01		1.842521e-01		-1.066028e+01
4.350000e+01		1.842632e-01		-1.068489e+01
4.360000e+01		1.842742e-01		-1.070949e+01
4.370000e+01		1.842851e-01		-1.073410e+01
4.380000e+01		1.842958e-01		-1.075870e+01
4.390000e+01		1.843065e-01		-1.078331e+01
44		1.843171e-01		-1.080791e+01
4.410000e+01		1.843275e-01		-1.083251e+01
4.420000e+01		1.843379e-01		-1.085712e+01
4.430000e+01		1.843481e-01		-1.088172e+01
4.440000e+01		1.843583e-01		-1.090633e+01
4.450000e+01		1.843683e-01		-1.093093e+01
4.460000e+01		1.843783e-01		-1.095553e+01
4.470000e+01		1.843882e-01		-1.098014e+01
4.480000e+01		1.843979e-01		-1.100474e+01
4.490000e+01		1.844076e-01		-1.102935e+01
45		1.844172e-01		-1.105395e+01
4.510000e+01		1.844267e-01		-1.107856e+01
4.520000e+01		1.844361e-01		-1.110316e+01
4.530000e+01		1.844454e-01		-1.112776e+01
4.540000e+01		1.844546e-01		-1.115237e+01
4.550000e+01		1.844638e-01		-1.117697e+01
4.560000e+01		1.844728e-01		-1.120158e+01
4.570000e+01		1.844818e-01		-1.122618e+01
4.580000e+01		1.844906e-01		-1.125078e+01
4.590000e+01		1.844994e-01		-1.127539e+01
46		1.845081e-01		-1.129999e+01
4.610000e+01		1.845167e-01		-1.132460e+01
4.620000e+01		1.845253e-01		-1.134920e+01
4.630000e+01		1.845337e-01		-1.137381e+01
4.640000e+01		1.845421e-01		-1.139841e+01
4.650000e+01		1.845504e-01		-1.142301e+01
4.660000e+01		1.845586e-01		-1.144762e+01
4.670000e+01		1.845667e-01		-1.147222e+01
4.680000e+01		1.845748e-01		-1.149683e+01
4.690000e+01		1.845828e-01		-1.152143e+01
47		1.845907e-01		-1.154603e+01
4.710000e+01		1.845985e-01		-1.157064e+01
4.720000e+01		1.846062e-01		-1.159524e+01
4.730000e+01		1.846139e-01		-1.161985e+01
4.740000e+01		1.846215e-01		-1.164445e+01
4.750000e+01		1.846290e-01		-1.166906e+01
4.760000e+01		1.846365e-01		-1.169366e+01
4.770000e+01		1.846439e-01		-1.171826e+01
4.780000e+01		1.846512e-01		-1.174287e+01
4.790000e+01		1.846584e-01		-1.176747e+01
48		1.846656e-01		-1.179208e+01
4.810000e+01		1.846727e-01		-1.181668e+01
4.820000e+01		1.846797e-01		-1.184129e+01
4.830000e+01		1.846867e-01		-1.186589e+01
4.840000e+01		1.846936e-01		-1.189049e+01
4.850000e+01		1.847004e-01		-1.191510e+01
4.860000e+01		1.847072e-01		-1.193970e+01
4.870000e+01		1.847139e-01		-1.196431e+01
4.880000e+01		1.847205e-01		-1.198891e+01
4.890000e+01		1.847271e-01		-1.201352e+01
49		1.847336e-01		-1.203812e+01
4.910000e+01		1.847401e-01		-1.206272e+01
4.920000e+01		1.847464e-01		-1.208733e+01
4.930000e+01		1.847528e-01		-1.211193e+01
4.940000e+01		1.847590e-01		-1.213654e+01
4.950000e+01		1.847652e-01		-1.216114e+01
4.960000e+01		1.847714e-01		-1.218574e+01
4.970000e+01		1.847775e-01		-1.221035e+01
4.980000e+01		1.847835e-01		-1.223495e+01
4.990000e+01		1.847894e-01		-1.225956e+01
50		1.847954e-01		-1.228416e+01


==> num2D/Newton.txt <==
time		iterations		cumul
1.000000e-01		17		17
2.000000e-01		15		32
3.000000e-01		14		46
4.000000e-01		14		60
5.000000e-01		14		74
6.000000e-01		14		88
7.000000e-01		13		101
8.000000e-01		13		114
9.000000e-01		13		127
1		13		140
1.100000e+00		13		153
1.200000e+00		13		166
1.300000e+00		13		179
1.400000e+00		13		192
1.500000e+00		13		205
1.600000e+00		12		217
1.700000e+00		12		229
1.800000e+00		12		241
1.900000e+00		12		253
2		12		265
2.100000e+00		12		277
2.200000e+00		12		289
2.300000e+00		12		301
2.400000e+00		12		313
2.500000e+00		12		325
2.600000e+00		12		337
2.700000e+00		12		349
2.800000e+00		12		361
2.900000e+00		12		373
3		11		384
3.100000e+00		11		395
3.200000e+00		12		407
3.300000e+00		12		419
3.400000e+00		12		431
3.500000e+00		12		443
3.600000e+00		12		455
3.700000e+00		12		467
3.800000e+00		12		479
3.900000e+00		12		491
4		12		503
4.100000e+00		12		515
4.200000e+00		12		527
4.300000e+00		12		539
4.400000e+00		12		551
4.500000e+00		12		563
4.600000e+00		12		575
4.700000e+00		12		587
4.800000e+00		12		599
4.900000e+00		12		611
5		12		623
5.100000e+00		12		635
5.200000e+00		12		647
5.300000e+00		12		659
5.400000e+00		12		671
5.500000e+00		12		683
5.600000e+00		12		695
5.700000e+00		12		707
5.800000e+00		12		719
5.900000e+00		12		731
6		12		743
6.100000e+00		12		755
6.200000e+00		12		767
6.300000e+00		12		779
6.400000e+00		12		791
6.500000e+00		12		803
6.600000e+00		12		815
6.700000e+00		12		827
6.800000e+00		12		839
6.900000e+00		12		851
7		12		863
7.100000e+00		12		875
7.200000e+00		12		887
7.300000e+00		12		899
7.400000e+00		12		911
7.500000e+00		11		922
7.600000e+00		11		933
7.700000e+00		11		944
7.800000e+00		11		955
7.900000e+00		11		966
8		11		977
8.100000e+00		11		988
8.200000e+00		11		999
8.300000e+00		11		1010
8.400000e+00		11		1021
8.500000e+00		11		1032
8.600000e+00		11		1043
8.700000e+00		11		1054
8.800000e+00		11		1065
8.900000e+00		11		1076
9		11		1087
9.100000e+00		11		1098
9.200000e+00		11		1109
9.300000e+00		11		1120
9.400000e+00		11		1131
9.500000e+00		11		1142
9.600000e+00		11		1153
9.700000e+00		11		1164
9.800000e+00		11		1175
9.900000e+00		11		1186
10		11		1197
1.010000e+01		11		1208
1.020000e+01		11		1219
1.030000e+01		11		1230
1.040000e+01		11		1241
1.050000e+01		11		1252
1.060000e+01		11		1263
1.070000e+01		11		1274
1.080000e+01		11		1285
1.090000e+01		11		1296
11		11		1307
1.110000e+01		11		1318
1.120000e+01		11		1329
1.130000e+01		11		1340
1.140000e+01		11		1351
1.150000e+01		11		1362
1.160000e+01		11		1373
1.170000e+01		11		1384
1.180000e+01		11		1395
1.190000e+01		11		1406
12		11		1417
1.210000e+01		11		1428
1.220000e+01		11		1439
1.230000e+01		11		1450
1.240000e+01		11		1461
1.250000e+01		11		1472
1.260000e+01		11		1483
1.270000e+01		11		1494
1.280000e+01		11		1505
1.290000e+01		11		1516
13		11		1527
1.310000e+01		11		1538
1.320000e+01		11		1549
1.330000e+01		11		1560
1.340000e+01		11		1571
1.350000e+01		11		1582
1.360000e+01		11		1593
1.370000e+01		11		1604
1.380000e+01		11		1615
1.390000e+01		11		1626
14		11		1637
1.410000e+01		11		1648
1.420000e+01		11		1659
1.430000e+01		11		1670
1.440000e+01		11		1681
1.450000e+01		11		1692
1.460000e+01		11		1703
1.470000e+01		11		1714
1.480000e+01		11		1725
1.490000e+01		11		1736
15		11		1747
1.510000e+01		11		1758
1.520000e+01		11		1769
1.530000e+01		11		1780
1.540000e+01		10		1790
1.550000e+01		10		1800
1.560000e+01		10		1810
1.570000e+01		10		1820
1.580000e+01		10		1830
1.590000e+01		10		1840
16		10		1850
1.610000e+01		10		1860
1.620000e+01		10		1870
1.630000e+01		10		1880
1.640000e+01		10		1890
1.650000e+01		10		1900
1.660000e+01		10		1910
1.670000e+01		10		1920
1.680000e+01		10		1930
1.690000e+01		10		1940
17		10		1950
1.710000e+01		10		1960
1.720000e+01		10		1970
1.730000e+01		10		1980
1.740000e+01		10		1990
1.750000e+01		10		2000
1.760000e+01		10		2010
1.770000e+01		10		2020
1.780000e+01		10		2030
1.790000e+01		10		2040
18		10		2050
1.810000e+01		10		2060
1.820000e+01		10		2070
1.830000e+01		10		2080
1.840000e+01		10		2090
1.850000e+01		10		2100
1.860000e+01		10		2110
1.870000e+01		10		2120
1.880000e+01		10		2130
1.890000e+01		10		2140
19		10		2150
1.910000e+01		10		2160
1.920000e+01		10		2170
1.930000e+01		10		2180
1.940000e+01		10		2190
1.950000e+01		10		2200
1.960000e+01		10		2210
1.970000e+01		10		2220
1.980000e+01		10		2230
1.990000e+01		10		2240
20		10		2250
2.010000e+01		10		2260
2.020000e+01		10		2270
2.030000e+01		10		2280
2.040000e+01		10		2290
2.050000e+01		10		2300
2.060000e+01		10		2310
2.070000e+01		10		2320
2.080000e+01		10		2330
2.090000e+01		10		2340
21		10		2350
2.110000e+01		10		2360
2.120000e+01		10		2370
2.130000e+01		10		2380
2.140000e+01		10		2390
2.150000e+01		10		2400
2.160000e+01		10		2410
2.170000e+01		10		2420
2.180000e+01		10		2430
2.190000e+01		10		2440
22		10		2450
2.210000e+01		10		2460
2.220000e+01		10		2470
2.230000e+01		10		2480
2.240000e+01		10		2490
2.250000e+01		10		2500
2.260000e+01		10		2510
2.270000e+01		10		2520
2.280000e+01		10		2530
2.290000e+01		10		2540
23		10		2550
2.310000e+01		10		2560
2.320000e+01		10		2570
2.330000e+01		10		2580
2.340000e+01		10		2590
2.350000e+01		10		2600
2.360000e+01		10		2610
2.370000e+01		10		2620
2.380000e+01		10		2630
2.390000e+01		10		2640
24		10		2650
2.410000e+01		10		2660
2.420000e+01		10		2670
2.430000e+01		10		2680
2.440000e+01		10		2690
2.450000e+01		10		2700
2.460000e+01		10		2710
2.470000e+01		10		2720
2.480000e+01		10		2730
2.490000e+01		10		2740
25		10		2750
2.510000e+01		10		2760
2.520000e+01		10		2770
2.530000e+01		10		2780
2.540000e+01		10		2790
2.550000e+01		10		2800
2.560000e+01		10		2810
2.570000e+01		10		2820
2.580000e+01		10		2830
2.590000e+01		10		2840
26		10		2850
2.610000e+01		10		2860
2.620000e+01		10		2870
2.630000e+01		10		2880
2.640000e+01		10		2890
2.650000e+01		10		2900
2.660000e+01		10		2910
2.670000e+01		10		2920
2.680000e+01		10		2930
2.690000e+01		10		2940
27		10		2950
2.710000e+01		10		2960
2.720000e+01		10		2970
2.730000e+01		10		2980
2.740000e+01		10		2990
2.750000e+01		10		3000
2.760000e+01		10		3010
2.770000e+01		10		3020
2.780000e+01		10		3030
2.790000e+01		10		3040
28		10		3050
2.810000e+01		10		3060
2.820000e+01		10		3070
2.830000e+01		10		3080
2.840000e+01		10		3090
2.850000e+01		10		3100
2.860000e+01		10		3110
2.870000e+01		10		3120
2.880000e+01		10		3130
2.890000e+01		10		3140
29		10		3150
2.910000e+01		10		3160
2.920000e+01		10		3170
2.930000e+01		10		3180
2.940000e+01		10		3190
2.950000e+01		10		3200
2.960000e+01		10		3210
2.970000e+01		10		3220
2.980000e+01		10		3230
2.990000e+01		10		3240
30		10		3250
3.010000e+01		10		3260
3.020000e+01		10		3270
3.030000e+01		10		3280
3.040000e+01		9		3289
3.050000e+01		9		3298
3.060000e+01		9		3307
3.070000e+01		9		3316
3.080000e+01		9		3325
3.090000e+01		9		3334
31		9		3343
3.110000e+01		9		3352
3.120000e+01		9		3361
3.130000e+01		9		3370
3.140000e+01		9		3379
3.150000e+01		9		3388
3.160000e+01		9		3397
3.170000e+01		9		3406
3.180000e+01		9		3415
3.190000e+01		9		3424
32		9		3433
3.210000e+01		9		3442
3.220000e+01		9		3451
3.230000e+01		9		3460
3.240000e+01		9		3469
3.250000e+01		9		3478
3.260000e+01		9		3487
3.270000e+01		9		3496
3.280000e+01		9		3505
3.290000e+01		9		3514
33		9		3523
3.310000e+01		9		3532
3.320000e+01		9		3541
3.330000e+01		9		3550
3.340000e+01		9		3559
3.350000e+01		9		3568
3.360000e+01		9		3577
3.370000e+01		9		3586
3.380000e+01		9		3595
3.390000e+01		9		3604
34		9		3613
3.410000e+01		9		3622
3.420000e+01		9		3631
3.430000e+01		9		3640
3.440000e+01		9		3649
3.450000e+01		9		3658
3.460000e+01		9		3667
3.470000e+01		9		3676
3.480000e+01		9		3685
3.490000e+01		9		3694
35		9		3703
3.510000e+01		9		3712
3.520000e+01		9		3721
3.530000e+01		9		3730
3.540000e+01		9		3739
3.550000e+01		9		3748
3.560000e+01		9		3757
3.570000e+01		9		3766
3.580000e+01		9		3775
3.590000e+01		9		3784
36		9		3793
3.610000e+01		9		3802
3.620000e+01		9		3811
3.630000e+01		9		3820
3.640000e+01		9		3829
3.650000e+01		9		3838
3.660000e+01		9		3847
3.670000e+01		9		3856
3.680000e+01		9		3865
3.690000e+01		9		3874
37		9		3883
3.710000e+01		9		3892
3.720000e+01		9		3901
3.730000e+01		9		3910
3.740000e+01		9		3919
3.750000e+01		9		3928
3.760000e+01		9		3937
3.770000e+01		9		3946
3.780000e+01		9		3955
3.790000e+01		9		3964
38		9		3973
3.810000e+01		9		3982
3.820000e+01		9		3991
3.830000e+01		9		4000
3.840000e+01		9		4009
3.850000e+01		9		4018
3.860000e+01		9		4027
3.870000e+01		9		4036
3.880000e+01		9		4045
3.890000e+01		9		4054
39		9		4063
3.910000e+01		9		4072
3.920000e+01		9		4081
3.930000e+01		9		4090
3.940000e+01		9		4099
3.950000e+01		9		4108
3.960000e+01		9		4117
3.970000e+01		9		4126
3.980000e+01		9		4135
3.990000e+01		9		4144
40		9		4153
4.010000e+01		9		4162
4.020000e+01		9		4171
4.030000e+01		9		4180
4.040000e+01		9		4189
4.050000e+01		9		4198
4.060000e+01		9		4207
4.070000e+01		9		4216
4.080000e+01		9		4225
4.090000e+01		9		4234
41		9		4243
4.110000e+01		9		4252
4.120000e+01		9		4261
4.130000e+01		9		4270
4.140000e+01		9		4279
4.150000e+01		9		4288
4.160000e+01		9		4297
4.170000e+01		9		4306
4.180000e+01		9		4315
4.190000e+01		9		4324
42		9		4333
4.210000e+01		9		4342
4.220000e+01		9		4351
4.230000e+01		9		4360
4.240000e+01		9		4369
4.250000e+01		9		4378
4.260000e+01		9		4387
4.270000e+01		9		4396
4.280000e+01		9		4405
4.290000e+01		9		4414
43		9		4423
4.310000e+01		9		4432
4.320000e+01		9		4441
4.330000e+01		9		4450
4.340000e+01		9		4459
4.350000e+01		9		4468
4.360000e+01		9		4477
4.370000e+01		9		4486
4.380000e+01		9		4495
4.390000e+01		9		4504
44		9		4513
4.410000e+01		9		4522
4.420000e+01		9		4531
4.430000e+01		9		4540
4.440000e+01		9		4549
4.450000e+01		9		4558
4.460000e+01		9		4567
4.470000e+01		9		4576
4.480000e+01		9		4585
4.490000e+01		9		4594
45		9		4603
4.510000e+01		9		4612
4.520000e+01		9		4621
4.530000e+01		9		4630
4.540000e+01		9		4639
4.550000e+01		9		4648
4.560000e+01		9		4657
4.570000e+01		9		4666
4.580000e+01		9		4675
4.590000e+01		9		4684
46		9		4693
4.610000e+01		9		4702
4.620000e+01		9		4711
4.630000e+01		9		4720
4.640000e+01		9		4729
4.650000e+01		9		4738
4.660000e+01		9		4747
4.670000e+01		9		4756
4.680000e+01		9		4765
4.690000e+01		9		4774
47		9		4783
4.710000e+01		9		4792
4.720000e+01		9		4801
4.730000e+01		9		4810
4.740000e+01		9		4819
4.750000e+01		9		4828
4.760000e+01		9		4837
4.770000e+01		9		4846
4.780000e+01		9		4855
4.790000e+01		9		4864
48		9		4873
4.810000e+01		9		4882
4.820000e+01		9		4891
4.830000e+01		9		4900
4.840000e+01		9		4909
4.850000e+01		9		4918
4.860000e+01		9		4927
4.870000e+01		9		4936
4.880000e+01		9		4945
4.890000e+01		9		4954
49		9		4963
4.910000e+01		9		4972
4.920000e+01		9		4981
4.930000e+01		9		4990
4.940000e+01		9		4999
4.950000e+01		9		5008
4.960000e+01		9		5017
4.970000e+01		9		5026
4.980000e+01		9		5035
4.990000e+01		9		5044
50		9		5053


==> num2D/TempsLong.txt <==
time		errL2		0		6.932095e-01
1.000000e-01		6.181939e-01
2.000000e-01		5.716701e-01
3.000000e-01		5.332439e-01
4.000000e-01		4.997507e-01
5.000000e-01		4.700117e-01
6.000000e-01		4.433153e-01
7.000000e-01		4.191514e-01
8.000000e-01		3.971525e-01
9.000000e-01		3.770761e-01
1		3.587861e-01
1.100000e+00		3.422241e-01
1.200000e+00		3.273872e-01
1.300000e+00		3.143168e-01
1.400000e+00		3.030679e-01
1.500000e+00		2.936591e-01
1.600000e+00		2.860468e-01
1.700000e+00		2.801008e-01
1.800000e+00		2.755991e-01
1.900000e+00		2.722557e-01
2		2.697614e-01
2.100000e+00		2.678341e-01
2.200000e+00		2.662527e-01
2.300000e+00		2.648628e-01
2.400000e+00		2.635656e-01
2.500000e+00		2.623034e-01
2.600000e+00		2.610459e-01
2.700000e+00		2.597796e-01
2.800000e+00		2.585004e-01
2.900000e+00		2.572092e-01
3		2.559085e-01
3.100000e+00		2.546013e-01
3.200000e+00		2.532899e-01
3.300000e+00		2.519759e-01
3.400000e+00		2.506604e-01
3.500000e+00		2.493443e-01
3.600000e+00		2.480282e-01
3.700000e+00		2.467128e-01
3.800000e+00		2.453987e-01
3.900000e+00		2.440862e-01
4		2.427755e-01
4.100000e+00		2.414666e-01
4.200000e+00		2.401596e-01
4.300000e+00		2.388544e-01
4.400000e+00		2.375509e-01
4.500000e+00		2.362492e-01
4.600000e+00		2.349491e-01
4.700000e+00		2.336505e-01
4.800000e+00		2.323535e-01
4.900000e+00		2.310578e-01
5		2.297633e-01
5.100000e+00		2.284700e-01
5.200000e+00		2.271779e-01
5.300000e+00		2.258871e-01
5.400000e+00		2.245977e-01
5.500000e+00		2.233100e-01
5.600000e+00		2.220242e-01
5.700000e+00		2.207408e-01
5.800000e+00		2.194601e-01
5.900000e+00		2.181825e-01
6		2.169084e-01
6.100000e+00		2.156380e-01
6.200000e+00		2.143717e-01
6.300000e+00		2.131096e-01
6.400000e+00		2.118518e-01
6.500000e+00		2.105982e-01
6.600000e+00		2.093490e-01
6.700000e+00		2.081038e-01
6.800000e+00		2.068628e-01
6.900000e+00		2.056256e-01
7		2.043921e-01
7.100000e+00		2.031622e-01
7.200000e+00		2.019358e-01
7.300000e+00		2.007126e-01
7.400000e+00		1.994925e-01
7.500000e+00		1.982756e-01
7.600000e+00		1.970617e-01
7.700000e+00		1.958508e-01
7.800000e+00		1.946429e-01
7.900000e+00		1.934380e-01
8		1.922362e-01
8.100000e+00		1.910374e-01
8.200000e+00		1.898418e-01
8.300000e+00		1.886495e-01
8.400000e+00		1.874605e-01
8.500000e+00		1.862750e-01
8.600000e+00		1.850930e-01
8.700000e+00		1.839146e-01
8.800000e+00		1.827401e-01
8.900000e+00		1.815694e-01
9		1.804026e-01
9.100000e+00		1.792398e-01
9.200000e+00		1.780812e-01
9.300000e+00		1.769267e-01
9.400000e+00		1.757765e-01
9.500000e+00		1.746305e-01
9.600000e+00		1.734889e-01
9.700000e+00		1.723517e-01
9.800000e+00		1.712189e-01
9.900000e+00		1.700906e-01
10		1.689668e-01
1.010000e+01		1.678475e-01
1.020000e+01		1.667329e-01
1.030000e+01		1.656228e-01
1.040000e+01		1.645173e-01
1.050000e+01		1.634165e-01
1.060000e+01		1.623203e-01
1.070000e+01		1.612287e-01
1.080000e+01		1.601418e-01
1.090000e+01		1.590595e-01
11		1.579819e-01
1.110000e+01		1.569088e-01
1.120000e+01		1.558404e-01
1.130000e+01		1.547766e-01
1.140000e+01		1.537174e-01
1.150000e+01		1.526627e-01
1.160000e+01		1.516126e-01
1.170000e+01		1.505669e-01
1.180000e+01		1.495258e-01
1.190000e+01		1.484892e-01
12		1.474570e-01
1.210000e+01		1.464292e-01
1.220000e+01		1.454058e-01
1.230000e+01		1.443869e-01
1.240000e+01		1.433722e-01
1.250000e+01		1.423619e-01
1.260000e+01		1.413559e-01
1.270000e+01		1.403542e-01
1.280000e+01		1.393567e-01
1.290000e+01		1.383634e-01
13		1.373744e-01
1.310000e+01		1.363895e-01
1.320000e+01		1.354088e-01
1.330000e+01		1.344323e-01
1.340000e+01		1.334598e-01
1.350000e+01		1.324915e-01
1.360000e+01		1.315273e-01
1.370000e+01		1.305672e-01
1.380000e+01		1.296111e-01
1.390000e+01		1.286591e-01
14		1.277112e-01
1.410000e+01		1.267673e-01
1.420000e+01		1.258275e-01
1.430000e+01		1.248917e-01
1.440000e+01		1.239600e-01
1.450000e+01		1.230323e-01
1.460000e+01		1.221086e-01
1.470000e+01		1.211891e-01
1.480000e+01		1.202735e-01
1.490000e+01		1.193621e-01
15		1.184547e-01
1.510000e+01		1.175515e-01
1.520000e+01		1.166523e-01
1.530000e+01		1.157573e-01
1.540000e+01		1.148664e-01
1.550000e+01		1.139797e-01
1.560000e+01		1.130971e-01
1.570000e+01		1.122187e-01
1.580000e+01		1.113446e-01
1.590000e+01		1.104747e-01
16		1.096090e-01
1.610000e+01		1.087476e-01
1.620000e+01		1.078905e-01
1.630000e+01		1.070377e-01
1.640000e+01		1.061892e-01
1.650000e+01		1.053451e-01
1.660000e+01		1.045054e-01
1.670000e+01		1.036700e-01
1.680000e+01		1.028391e-01
1.690000e+01		1.020126e-01
17		1.011906e-01
1.710000e+01		1.003730e-01
1.720000e+01		9.955999e-02
1.730000e+01		9.875144e-02
1.740000e+01		9.794741e-02
1.750000e+01		9.714793e-02
1.760000e+01		9.635300e-02
1.770000e+01		9.556264e-02
1.780000e+01		9.477687e-02
1.790000e+01		9.399569e-02
18		9.321911e-02
1.810000e+01		9.244716e-02
1.820000e+01		9.167983e-02
1.830000e+01		9.091714e-02
1.840000e+01		9.015910e-02
1.850000e+01		8.940571e-02
1.860000e+01		8.865697e-02
1.870000e+01		8.791290e-02
1.880000e+01		8.717350e-02
1.890000e+01		8.643877e-02
19		8.570872e-02
1.910000e+01		8.498334e-02
1.920000e+01		8.426264e-02
1.930000e+01		8.354663e-02
1.940000e+01		8.283529e-02
1.950000e+01		8.212863e-02
1.960000e+01		8.142665e-02
1.970000e+01		8.072935e-02
1.980000e+01		8.003671e-02
1.990000e+01		7.934875e-02
20		7.866545e-02
2.010000e+01		7.798681e-02
2.020000e+01		7.731283e-02
2.030000e+01		7.664349e-02
2.040000e+01		7.597880e-02
2.050000e+01		7.531874e-02
2.060000e+01		7.466330e-02
2.070000e+01		7.401249e-02
2.080000e+01		7.336628e-02
2.090000e+01		7.272467e-02
21		7.208765e-02
2.110000e+01		7.145521e-02
2.120000e+01		7.082734e-02
2.130000e+01		7.020402e-02
2.140000e+01		6.958525e-02
2.150000e+01		6.897101e-02
2.160000e+01		6.836129e-02
2.170000e+01		6.775608e-02
2.180000e+01		6.715536e-02
2.190000e+01		6.655912e-02
22		6.596734e-02
2.210000e+01		6.538002e-02
2.220000e+01		6.479712e-02
2.230000e+01		6.421865e-02
2.240000e+01		6.364459e-02
2.250000e+01		6.307491e-02
2.260000e+01		6.250960e-02
2.270000e+01		6.194865e-02
2.280000e+01		6.139203e-02
2.290000e+01		6.083973e-02
23		6.029174e-02
2.310000e+01		5.974803e-02
2.320000e+01		5.920859e-02
2.330000e+01		5.867340e-02
2.340000e+01		5.814243e-02
2.350000e+01		5.761568e-02
2.360000e+01		5.709312e-02
2.370000e+01		5.657473e-02
2.380000e+01		5.606049e-02
2.390000e+01		5.555038e-02
24		5.504438e-02
2.410000e+01		5.454248e-02
2.420000e+01		5.404465e-02
2.430000e+01		5.355087e-02
2.440000e+01		5.306111e-02
2.450000e+01		5.257537e-02
2.460000e+01		5.209361e-02
2.470000e+01		5.161582e-02
2.480000e+01		5.114197e-02
2.490000e+01		5.067204e-02
25		5.020601e-02
2.510000e+01		4.974387e-02
2.520000e+01		4.928557e-02
2.530000e+01		4.883111e-02
2.540000e+01		4.838047e-02
2.550000e+01		4.793361e-02
2.560000e+01		4.749051e-02
2.570000e+01		4.705116e-02
2.580000e+01		4.661554e-02
2.590000e+01		4.618360e-02
26		4.575535e-02
2.610000e+01		4.533074e-02
2.620000e+01		4.490977e-02
2.630000e+01		4.449240e-02
2.640000e+01		4.407861e-02
2.650000e+01		4.366838e-02
2.660000e+01		4.326169e-02
2.670000e+01		4.285851e-02
2.680000e+01		4.245881e-02
2.690000e+01		4.206259e-02
27		4.166981e-02
2.710000e+01		4.128044e-02
2.720000e+01		4.089448e-02
2.730000e+01		4.051188e-02
2.740000e+01		4.013263e-02
2.750000e+01		3.975671e-02
2.760000e+01		3.938410e-02
2.770000e+01		3.901476e-02
2.780000e+01		3.864867e-02
2.790000e+01		3.828582e-02
28		3.792618e-02
2.810000e+01		3.756972e-02
2.820000e+01		3.721643e-02
2.830000e+01		3.686628e-02
2.840000e+01		3.651924e-02
2.850000e+01		3.617529e-02
2.860000e+01		3.583442e-02
2.870000e+01		3.549659e-02
2.880000e+01		3.516179e-02
2.890000e+01		3.482999e-02
29		3.450117e-02
2.910000e+01		3.417530e-02
2.920000e+01		3.385237e-02
2.930000e+01		3.353235e-02
2.940000e+01		3.321521e-02
2.950000e+01		3.290094e-02
2.960000e+01		3.258952e-02
2.970000e+01		3.228092e-02
2.980000e+01		3.197511e-02
2.990000e+01		3.167209e-02
30		3.137182e-02
3.010000e+01		3.107428e-02
3.020000e+01		3.077945e-02
3.030000e+01		3.048731e-02
3.040000e+01		3.019784e-02
3.050000e+01		2.991102e-02
3.060000e+01		2.962682e-02
3.070000e+01		2.934523e-02
3.080000e+01		2.906622e-02
3.090000e+01		2.878976e-02
31		2.851585e-02
3.110000e+01		2.824446e-02
3.120000e+01		2.797557e-02
3.130000e+01		2.770915e-02
3.140000e+01		2.744519e-02
3.150000e+01		2.718367e-02
3.160000e+01		2.692457e-02
3.170000e+01		2.666786e-02
3.180000e+01		2.641353e-02
3.190000e+01		2.616155e-02
32		2.591191e-02
3.210000e+01		2.566458e-02
3.220000e+01		2.541955e-02
3.230000e+01		2.517680e-02
3.240000e+01		2.493631e-02
3.250000e+01		2.469805e-02
3.260000e+01		2.446201e-02
3.270000e+01		2.422818e-02
3.280000e+01		2.399652e-02
3.290000e+01		2.376702e-02
33		2.353967e-02
3.310000e+01		2.331445e-02
3.320000e+01		2.309133e-02
3.330000e+01		2.287029e-02
3.340000e+01		2.265133e-02
3.350000e+01		2.243442e-02
3.360000e+01		2.221954e-02
3.370000e+01		2.200668e-02
3.380000e+01		2.179582e-02
3.390000e+01		2.158694e-02
34		2.138002e-02
3.410000e+01		2.117504e-02
3.420000e+01		2.097199e-02
3.430000e+01		2.077086e-02
3.440000e+01		2.057162e-02
3.450000e+01		2.037426e-02
3.460000e+01		2.017875e-02
3.470000e+01		1.998509e-02
3.480000e+01		1.979326e-02
3.490000e+01		1.960324e-02
35		1.941501e-02
3.510000e+01		1.922857e-02
3.520000e+01		1.904388e-02
3.530000e+01		1.886095e-02
3.540000e+01		1.867974e-02
3.550000e+01		1.850025e-02
3.560000e+01		1.832246e-02
3.570000e+01		1.814635e-02
3.580000e+01		1.797191e-02
3.590000e+01		1.779913e-02
36		1.762798e-02
3.610000e+01		1.745846e-02
3.620000e+01		1.729055e-02
3.630000e+01		1.712423e-02
3.640000e+01		1.695950e-02
3.650000e+01		1.679633e-02
3.660000e+01		1.663471e-02
3.670000e+01		1.647462e-02
3.680000e+01		1.631606e-02
3.690000e+01		1.615901e-02
37		1.600345e-02
3.710000e+01		1.584938e-02
3.720000e+01		1.569677e-02
3.730000e+01		1.554562e-02
3.740000e+01		1.539590e-02
3.750000e+01		1.524762e-02
3.760000e+01		1.510074e-02
3.770000e+01		1.495527e-02
3.780000e+01		1.481119e-02
3.790000e+01		1.466848e-02
38		1.452714e-02
3.810000e+01		1.438714e-02
3.820000e+01		1.424848e-02
3.830000e+01		1.411115e-02
3.840000e+01		1.397513e-02
3.850000e+01		1.384041e-02
3.860000e+01		1.370697e-02
3.870000e+01		1.357482e-02
3.880000e+01		1.344393e-02
3.890000e+01		1.331428e-02
39		1.318589e-02
3.910000e+01		1.305871e-02
3.920000e+01		1.293276e-02
3.930000e+01		1.280801e-02
3.940000e+01		1.268446e-02
3.950000e+01		1.256209e-02
3.960000e+01		1.244090e-02
3.970000e+01		1.232086e-02
3.980000e+01		1.220198e-02
3.990000e+01		1.208423e-02
40		1.196762e-02
4.010000e+01		1.185212e-02
4.020000e+01		1.173773e-02
4.030000e+01		1.162444e-02
4.040000e+01		1.151224e-02
4.050000e+01		1.140111e-02
4.060000e+01		1.129105e-02
4.070000e+01		1.118205e-02
4.080000e+01		1.107409e-02
4.090000e+01		1.096717e-02
41		1.086127e-02
4.110000e+01		1.075640e-02
4.120000e+01		1.065253e-02
4.130000e+01		1.054966e-02
4.140000e+01		1.044777e-02
4.150000e+01		1.034687e-02
4.160000e+01		1.024694e-02
4.170000e+01		1.014797e-02
4.180000e+01		1.004994e-02
4.190000e+01		9.952867e-03
42		9.856722e-03
4.210000e+01		9.761503e-03
4.220000e+01		9.667199e-03
4.230000e+01		9.573803e-03
4.240000e+01		9.481306e-03
4.250000e+01		9.389698e-03
4.260000e+01		9.298973e-03
4.270000e+01		9.209121e-03
4.280000e+01		9.120133e-03
4.290000e+01		9.032003e-03
43		8.944721e-03
4.310000e+01		8.858279e-03
4.320000e+01		8.772670e-03
4.330000e+01		8.687886e-03
4.340000e+01		8.603918e-03
4.350000e+01		8.520759e-03
4.360000e+01		8.438401e-03
4.370000e+01		8.356837e-03
4.380000e+01		8.276059e-03
4.390000e+01		8.196059e-03
44		8.116831e-03
4.410000e+01		8.038365e-03
4.420000e+01		7.960657e-03
4.430000e+01		7.883697e-03
4.440000e+01		7.807480e-03
4.450000e+01		7.731997e-03
4.460000e+01		7.657242e-03
4.470000e+01		7.583208e-03
4.480000e+01		7.509888e-03
4.490000e+01		7.437275e-03
45		7.365362e-03
4.510000e+01		7.294143e-03
4.520000e+01		7.223611e-03
4.530000e+01		7.153760e-03
4.540000e+01		7.084582e-03
4.550000e+01		7.016072e-03
4.560000e+01		6.948223e-03
4.570000e+01		6.881029e-03
4.580000e+01		6.814483e-03
4.590000e+01		6.748579e-03
46		6.683312e-03
4.610000e+01		6.618674e-03
4.620000e+01		6.554660e-03
4.630000e+01		6.491265e-03
4.640000e+01		6.428481e-03
4.650000e+01		6.366303e-03
4.660000e+01		6.304726e-03
4.670000e+01		6.243743e-03
4.680000e+01		6.183349e-03
4.690000e+01		6.123538e-03
47		6.064305e-03
4.710000e+01		6.005643e-03
4.720000e+01		5.947549e-03
4.730000e+01		5.890015e-03
4.740000e+01		5.833037e-03
4.750000e+01		5.776609e-03
4.760000e+01		5.720727e-03
4.770000e+01		5.665384e-03
4.780000e+01		5.610576e-03
4.790000e+01		5.556297e-03
48		5.502543e-03
4.810000e+01		5.449307e-03
4.820000e+01		5.396587e-03
4.830000e+01		5.344375e-03
4.840000e+01		5.292669e-03
4.850000e+01		5.241461e-03
4.860000e+01		5.190749e-03
4.870000e+01		5.140527e-03
4.880000e+01		5.090790e-03
4.890000e+01		5.041533e-03
49		4.992753e-03
4.910000e+01		4.944444e-03
4.920000e+01		4.896602e-03
4.930000e+01		4.849222e-03
4.940000e+01		4.802301e-03
4.950000e+01		4.755833e-03
4.960000e+01		4.709814e-03
4.970000e+01		4.664239e-03
4.980000e+01		4.619106e-03
4.990000e+01		4.574409e-03
50		4.530143e-03
5.010000e+01		4.486306e-03
5.020000e+01		4.442893e-03
5.030000e+01		4.399899e-03
5.040000e+01		4.357321e-03
5.050000e+01		4.315155e-03
5.060000e+01		4.273396e-03
5.070000e+01		4.232041e-03
5.080000e+01		4.191086e-03
5.090000e+01		4.150527e-03
51		4.110360e-03
5.110000e+01		4.070582e-03
5.120000e+01		4.031188e-03
5.130000e+01		3.992175e-03
5.140000e+01		3.953540e-03
5.150000e+01		3.915278e-03
5.160000e+01		3.877386e-03
5.170000e+01		3.839860e-03
5.180000e+01		3.802698e-03
5.190000e+01		3.765895e-03
52		3.729448e-03
5.210000e+01		3.693353e-03
5.220000e+01		3.657607e-03
5.230000e+01		3.622208e-03
5.240000e+01		3.587150e-03
5.250000e+01		3.552432e-03
5.260000e+01		3.518049e-03
5.270000e+01		3.483999e-03
5.280000e+01		3.450279e-03
5.290000e+01		3.416885e-03
53		3.383813e-03
5.310000e+01		3.351062e-03
5.320000e+01		3.318627e-03
5.330000e+01		3.286506e-03
5.340000e+01		3.254696e-03
5.350000e+01		3.223194e-03
5.360000e+01		3.191996e-03
5.370000e+01		3.161101e-03
5.380000e+01		3.130504e-03
5.390000e+01		3.100203e-03
54		3.070195e-03
5.410000e+01		3.040478e-03
5.420000e+01		3.011048e-03
5.430000e+01		2.981903e-03
5.440000e+01		2.953039e-03
5.450000e+01		2.924455e-03
5.460000e+01		2.896148e-03
5.470000e+01		2.868115e-03
5.480000e+01		2.840352e-03
5.490000e+01		2.812859e-03
55		2.785631e-03
5.510000e+01		2.758667e-03
5.520000e+01		2.731964e-03
5.530000e+01		2.705519e-03
5.540000e+01		2.679330e-03
5.550000e+01		2.653395e-03
5.560000e+01		2.627710e-03
5.570000e+01		2.602274e-03
5.580000e+01		2.577084e-03
5.590000e+01		2.552138e-03
56		2.527433e-03
5.610000e+01		2.502968e-03
5.620000e+01		2.478739e-03
5.630000e+01		2.454744e-03
5.640000e+01		2.430982e-03
5.650000e+01		2.407450e-03
5.660000e+01		2.384145e-03
5.670000e+01		2.361066e-03
5.680000e+01		2.338210e-03
5.690000e+01		2.315576e-03
57		2.293160e-03
5.710000e+01		2.270962e-03
5.720000e+01		2.248978e-03
5.730000e+01		2.227207e-03
5.740000e+01		2.205647e-03
5.750000e+01		2.184295e-03
5.760000e+01		2.163150e-03
5.770000e+01		2.142210e-03
5.780000e+01		2.121472e-03
5.790000e+01		2.100935e-03
58		2.080597e-03
5.810000e+01		2.060456e-03
5.820000e+01		2.040510e-03
5.830000e+01		2.020756e-03
5.840000e+01		2.001194e-03
5.850000e+01		1.981821e-03
5.860000e+01		1.962636e-03
5.870000e+01		1.943636e-03
5.880000e+01		1.924821e-03
5.890000e+01		1.906187e-03
59		1.887734e-03
5.910000e+01		1.869459e-03
5.920000e+01		1.851361e-03
5.930000e+01		1.833438e-03
5.940000e+01		1.815689e-03
5.950000e+01		1.798112e-03
5.960000e+01		1.780705e-03
5.970000e+01		1.763466e-03
5.980000e+01		1.746394e-03
5.990000e+01		1.729488e-03
60		1.712745e-03
6.010000e+01		1.696164e-03
6.020000e+01		1.679743e-03
6.030000e+01		1.663482e-03
6.040000e+01		1.647378e-03
6.050000e+01		1.631429e-03
6.060000e+01		1.615636e-03
6.070000e+01		1.599995e-03
6.080000e+01		1.584505e-03
6.090000e+01		1.569165e-03
61		1.553974e-03
6.110000e+01		1.538930e-03
6.120000e+01		1.524032e-03
6.130000e+01		1.509277e-03
6.140000e+01		1.494666e-03
6.150000e+01		1.480196e-03
6.160000e+01		1.465866e-03
6.170000e+01		1.451675e-03
6.180000e+01		1.437621e-03
6.190000e+01		1.423703e-03
62		1.409920e-03
6.210000e+01		1.396270e-03
6.220000e+01		1.382753e-03
6.230000e+01		1.369366e-03
6.240000e+01		1.356109e-03
6.250000e+01		1.342980e-03
6.260000e+01		1.329979e-03
6.270000e+01		1.317103e-03
6.280000e+01		1.304351e-03
6.290000e+01		1.291724e-03
63		1.279218e-03
6.310000e+01		1.266834e-03
6.320000e+01		1.254569e-03
6.330000e+01		1.242423e-03
6.340000e+01		1.230395e-03
6.350000e+01		1.218483e-03
6.360000e+01		1.206687e-03
6.370000e+01		1.195004e-03
6.380000e+01		1.183435e-03
6.390000e+01		1.171978e-03
64		1.160632e-03
6.410000e+01		1.149395e-03
6.420000e+01		1.138268e-03
6.430000e+01		1.127248e-03
6.440000e+01		1.116334e-03
6.450000e+01		1.105527e-03
6.460000e+01		1.094824e-03
6.470000e+01		1.084224e-03
6.480000e+01		1.073727e-03
6.490000e+01		1.063332e-03
65		1.053038e-03
6.510000e+01		1.042843e-03
6.520000e+01		1.032747e-03
6.530000e+01		1.022748e-03
6.540000e+01		1.012846e-03
6.550000e+01		1.003041e-03
6.560000e+01		9.933297e-04
6.570000e+01		9.837128e-04
6.580000e+01		9.741890e-04
6.590000e+01		9.647574e-04
66		9.554172e-04
6.610000e+01		9.461673e-04
6.620000e+01		9.370070e-04
6.630000e+01		9.279354e-04
6.640000e+01		9.189516e-04
6.650000e+01		9.100548e-04
6.660000e+01		9.012441e-04
6.670000e+01		8.925187e-04
6.680000e+01		8.838777e-04
6.690000e+01		8.753205e-04
67		8.668460e-04
6.710000e+01		8.584536e-04
6.720000e+01		8.501425e-04
6.730000e+01		8.419118e-04
6.740000e+01		8.337608e-04
6.750000e+01		8.256887e-04
6.760000e+01		8.176948e-04
6.770000e+01		8.097782e-04
6.780000e+01		8.019383e-04
6.790000e+01		7.941743e-04
68		7.864854e-04
6.810000e+01		7.788710e-04
6.820000e+01		7.713303e-04
6.830000e+01		7.638626e-04
6.840000e+01		7.564672e-04
6.850000e+01		7.491434e-04
6.860000e+01		7.418905e-04
6.870000e+01		7.347078e-04
6.880000e+01		7.275947e-04
6.890000e+01		7.205504e-04
69		7.135743e-04
6.910000e+01		7.066658e-04
6.920000e+01		6.998241e-04
6.930000e+01		6.930487e-04
6.940000e+01		6.863388e-04
6.950000e+01		6.796940e-04
6.960000e+01		6.731134e-04
6.970000e+01		6.665966e-04
6.980000e+01		6.601428e-04
6.990000e+01		6.537516e-04
70		6.474222e-04
7.010000e+01		6.411541e-04
7.020000e+01		6.349467e-04
7.030000e+01		6.287993e-04
7.040000e+01		6.227115e-04
7.050000e+01		6.166826e-04
7.060000e+01		6.107121e-04
7.070000e+01		6.047994e-04
7.080000e+01		5.989440e-04
7.090000e+01		5.931452e-04
71		5.874026e-04
7.110000e+01		5.817155e-04
7.120000e+01		5.760835e-04
7.130000e+01		5.705061e-04
7.140000e+01		5.649826e-04
7.150000e+01		5.595127e-04
7.160000e+01		5.540956e-04
7.170000e+01		5.487311e-04
7.180000e+01		5.434184e-04
7.190000e+01		5.381572e-04
72		5.329469e-04
7.210000e+01		5.277871e-04
7.220000e+01		5.226772e-04
7.230000e+01		5.176168e-04
7.240000e+01		5.126054e-04
7.250000e+01		5.076425e-04
7.260000e+01		5.027277e-04
7.270000e+01		4.978604e-04
7.280000e+01		4.930403e-04
7.290000e+01		4.882668e-04
73		4.835396e-04
7.310000e+01		4.788581e-04
7.320000e+01		4.742219e-04
7.330000e+01		4.696306e-04
7.340000e+01		4.650838e-04
7.350000e+01		4.605810e-04
7.360000e+01		4.561218e-04
7.370000e+01		4.517057e-04
7.380000e+01		4.473324e-04
7.390000e+01		4.430015e-04
74		4.387125e-04
7.410000e+01		4.344650e-04
7.420000e+01		4.302586e-04
7.430000e+01		4.260930e-04
7.440000e+01		4.219676e-04
7.450000e+01		4.178823e-04
7.460000e+01		4.138364e-04
7.470000e+01		4.098298e-04
7.480000e+01		4.058619e-04
7.490000e+01		4.019325e-04
75		3.980410e-04
7.510000e+01		3.941873e-04
7.520000e+01		3.903709e-04
7.530000e+01		3.865914e-04
7.540000e+01		3.828485e-04
7.550000e+01		3.791419e-04
7.560000e+01		3.754711e-04
7.570000e+01		3.718359e-04
7.580000e+01		3.682359e-04
7.590000e+01		3.646707e-04
76		3.611401e-04
7.610000e+01		3.576436e-04
7.620000e+01		3.541810e-04
7.630000e+01		3.507519e-04
7.640000e+01		3.473560e-04
7.650000e+01		3.439930e-04
7.660000e+01		3.406625e-04
7.670000e+01		3.373643e-04
7.680000e+01		3.340980e-04
7.690000e+01		3.308634e-04
77		3.276600e-04
7.710000e+01		3.244877e-04
7.720000e+01		3.213461e-04
7.730000e+01		3.182349e-04
7.740000e+01		3.151538e-04
7.750000e+01		3.121026e-04
7.760000e+01		3.090808e-04
7.770000e+01		3.060884e-04
7.780000e+01		3.031249e-04
7.790000e+01		3.001901e-04
78		2.972838e-04
7.810000e+01		2.944055e-04
7.820000e+01		2.915551e-04
7.830000e+01		2.887324e-04
7.840000e+01		2.859369e-04
7.850000e+01		2.831686e-04
7.860000e+01		2.804270e-04
7.870000e+01		2.777119e-04
7.880000e+01		2.750232e-04
7.890000e+01		2.723605e-04
79		2.697235e-04
7.910000e+01		2.671121e-04
7.920000e+01		2.645260e-04
7.930000e+01		2.619649e-04
7.940000e+01		2.594286e-04
7.950000e+01		2.569169e-04
7.960000e+01		2.544295e-04
7.970000e+01		2.519662e-04
7.980000e+01		2.495267e-04
7.990000e+01		2.471108e-04
80		2.447183e-04
8.010000e+01		2.423490e-04
8.020000e+01		2.400026e-04
8.030000e+01		2.376790e-04
8.040000e+01		2.353778e-04
8.050000e+01		2.330989e-04
8.060000e+01		2.308421e-04
8.070000e+01		2.286072e-04
8.080000e+01		2.263938e-04
8.090000e+01		2.242019e-04
81		2.220313e-04
8.110000e+01		2.198816e-04
8.120000e+01		2.177527e-04
8.130000e+01		2.156445e-04
8.140000e+01		2.135567e-04
8.150000e+01		2.114891e-04
8.160000e+01		2.094415e-04
8.170000e+01		2.074137e-04
8.180000e+01		2.054056e-04
8.190000e+01		2.034169e-04
82		2.014474e-04
8.210000e+01		1.994970e-04
8.220000e+01		1.975655e-04
8.230000e+01		1.956528e-04
8.240000e+01		1.937585e-04
8.250000e+01		1.918825e-04
8.260000e+01		1.900248e-04
8.270000e+01		1.881850e-04
8.280000e+01		1.863630e-04
8.290000e+01		1.845587e-04
83		1.827718e-04
8.310000e+01		1.810023e-04
8.320000e+01		1.792498e-04
8.330000e+01		1.775144e-04
8.340000e+01		1.757957e-04
8.350000e+01		1.740937e-04
8.360000e+01		1.724081e-04
8.370000e+01		1.707389e-04
8.380000e+01		1.690859e-04
8.390000e+01		1.674488e-04
84		1.658276e-04
8.410000e+01		1.642221e-04
8.420000e+01		1.626321e-04
8.430000e+01		1.610575e-04
8.440000e+01		1.594982e-04
8.450000e+01		1.579540e-04
8.460000e+01		1.564247e-04
8.470000e+01		1.549102e-04
8.480000e+01		1.534104e-04
8.490000e+01		1.519251e-04
85		1.504542e-04
8.510000e+01		1.489975e-04
8.520000e+01		1.475550e-04
8.530000e+01		1.461264e-04
8.540000e+01		1.447116e-04
8.550000e+01		1.433105e-04
8.560000e+01		1.419230e-04
8.570000e+01		1.405489e-04
8.580000e+01		1.391882e-04
8.590000e+01		1.378406e-04
86		1.365060e-04
8.610000e+01		1.351844e-04
8.620000e+01		1.338756e-04
8.630000e+01		1.325794e-04
8.640000e+01		1.312958e-04
8.650000e+01		1.300246e-04
8.660000e+01		1.287657e-04
8.670000e+01		1.275190e-04
8.680000e+01		1.262844e-04
8.690000e+01		1.250618e-04
87		1.238509e-04
8.710000e+01		1.226518e-04
8.720000e+01		1.214643e-04
8.730000e+01		1.202883e-04
8.740000e+01		1.191237e-04
8.750000e+01		1.179704e-04
8.760000e+01		1.168282e-04
8.770000e+01		1.156971e-04
8.780000e+01		1.145770e-04
8.790000e+01		1.134676e-04
88		1.123691e-04
8.810000e+01		1.112811e-04
8.820000e+01		1.102037e-04
8.830000e+01		1.091367e-04
8.840000e+01		1.080801e-04
8.850000e+01		1.070337e-04
8.860000e+01		1.059974e-04
8.870000e+01		1.049712e-04
8.880000e+01		1.039548e-04
8.890000e+01		1.029484e-04
89		1.019516e-04
8.910000e+01		1.009646e-04
8.920000e+01		9.998704e-05
8.930000e+01		9.901898e-05
8.940000e+01		9.806030e-05
8.950000e+01		9.711089e-05
8.960000e+01		9.617068e-05
8.970000e+01		9.523957e-05
8.980000e+01		9.431748e-05
8.990000e+01		9.340431e-05
90		9.249999e-05
9.010000e+01		9.160442e-05
9.020000e+01		9.071752e-05
9.030000e+01		8.983921e-05
9.040000e+01		8.896940e-05
9.050000e+01		8.810801e-05
9.060000e+01		8.725496e-05
9.070000e+01		8.641017e-05
9.080000e+01		8.557356e-05
9.090000e+01		8.474505e-05
91		8.392457e-05
9.110000e+01		8.311202e-05
9.120000e+01		8.230735e-05
9.130000e+01		8.151046e-05
9.140000e+01		8.072129e-05
9.150000e+01		7.993976e-05
9.160000e+01		7.916579e-05
9.170000e+01		7.839932e-05
9.180000e+01		7.764027e-05
9.190000e+01		7.688857e-05
92		7.614415e-05
9.210000e+01		7.540693e-05
9.220000e+01		7.467686e-05
9.230000e+01		7.395385e-05
9.240000e+01		7.323784e-05
9.250000e+01		7.252876e-05
9.260000e+01		7.182655e-05
9.270000e+01		7.113113e-05
9.280000e+01		7.044245e-05
9.290000e+01		6.976044e-05
93		6.908503e-05
9.310000e+01		6.841616e-05
9.320000e+01		6.775377e-05
9.330000e+01		6.709779e-05
9.340000e+01		6.644816e-05
9.350000e+01		6.580481e-05
9.360000e+01		6.516770e-05
9.370000e+01		6.453676e-05
9.380000e+01		6.391192e-05
9.390000e+01		6.329314e-05
94		6.268034e-05
9.410000e+01		6.207348e-05
9.420000e+01		6.147250e-05
9.430000e+01		6.087733e-05
9.440000e+01		6.028793e-05
9.450000e+01		5.970423e-05
9.460000e+01		5.912618e-05
9.470000e+01		5.855373e-05
9.480000e+01		5.798682e-05
9.490000e+01		5.742540e-05
95		5.686942e-05
9.510000e+01		5.631882e-05
9.520000e+01		5.577355e-05
9.530000e+01		5.523356e-05
9.540000e+01		5.469879e-05
9.550000e+01		5.416921e-05
9.560000e+01		5.364475e-05
9.570000e+01		5.312537e-05
9.580000e+01		5.261102e-05
9.590000e+01		5.210165e-05
96		5.159721e-05
9.610000e+01		5.109765e-05
9.620000e+01		5.060293e-05
9.630000e+01		5.011300e-05
9.640000e+01		4.962781e-05
9.650000e+01		4.914733e-05
9.660000e+01		4.867149e-05
9.670000e+01		4.820026e-05
9.680000e+01		4.773359e-05
9.690000e+01		4.727144e-05
97		4.681377e-05
9.710000e+01		4.636052e-05
9.720000e+01		4.591167e-05
9.730000e+01		4.546716e-05
9.740000e+01		4.502695e-05
9.750000e+01		4.459101e-05
9.760000e+01		4.415928e-05
9.770000e+01		4.373174e-05
9.780000e+01		4.330834e-05
9.790000e+01		4.288903e-05
98		4.247379e-05
9.810000e+01		4.206256e-05
9.820000e+01		4.165532e-05
9.830000e+01		4.125202e-05
9.840000e+01		4.085262e-05
9.850000e+01		4.045709e-05
9.860000e+01		4.006539e-05
9.870000e+01		3.967749e-05
9.880000e+01		3.929334e-05
9.890000e+01		3.891290e-05
99		3.853615e-05
9.910000e+01		3.816305e-05
9.920000e+01		3.779356e-05
9.930000e+01		3.742765e-05
9.940000e+01		3.706528e-05
9.950000e+01		3.670642e-05
9.960000e+01		3.635104e-05
9.970000e+01		3.599909e-05
9.980000e+01		3.565055e-05
9.990000e+01		3.530539e-05
100		3.496357e-05
1.001000e+02		3.462506e-05
1.002000e+02		3.428982e-05
1.003000e+02		3.395783e-05
1.004000e+02		3.362906e-05
1.005000e+02		3.330347e-05
1.006000e+02		3.298103e-05
1.007000e+02		3.266171e-05
1.008000e+02		3.234549e-05
1.009000e+02		3.203232e-05
101		3.172219e-05
1.011000e+02		3.141506e-05
1.012000e+02		3.111090e-05
1.013000e+02		3.080969e-05
1.014000e+02		3.051140e-05
1.015000e+02		3.021599e-05
1.016000e+02		2.992344e-05
1.017000e+02		2.963373e-05
1.018000e+02		2.934682e-05
1.019000e+02		2.906269e-05
102		2.878131e-05
1.021000e+02		2.850265e-05
1.022000e+02		2.822669e-05
1.023000e+02		2.795341e-05
1.024000e+02		2.768277e-05
1.025000e+02		2.741475e-05
1.026000e+02		2.714932e-05
1.027000e+02		2.688646e-05
1.028000e+02		2.662615e-05
1.029000e+02		2.636836e-05
103		2.611307e-05
1.031000e+02		2.586025e-05
1.032000e+02		2.560987e-05
1.033000e+02		2.536192e-05
1.034000e+02		2.511637e-05
1.035000e+02		2.487320e-05
1.036000e+02		2.463238e-05
1.037000e+02		2.439389e-05
1.038000e+02		2.415771e-05
1.039000e+02		2.392382e-05
104		2.369219e-05
1.041000e+02		2.346281e-05
1.042000e+02		2.323565e-05
1.043000e+02		2.301068e-05
1.044000e+02		2.278790e-05
1.045000e+02		2.256727e-05
1.046000e+02		2.234877e-05
1.047000e+02		2.213240e-05
1.048000e+02		2.191811e-05
1.049000e+02		2.170591e-05
105		2.149575e-05
1.051000e+02		2.128763e-05
1.052000e+02		2.108153e-05
1.053000e+02		2.087742e-05
1.054000e+02		2.067529e-05
1.055000e+02		2.047511e-05
1.056000e+02		2.027688e-05
1.057000e+02		2.008056e-05
1.058000e+02		1.988614e-05
1.059000e+02		1.969361e-05
106		1.950294e-05
1.061000e+02		1.931411e-05
1.062000e+02		1.912712e-05
1.063000e+02		1.894193e-05
1.064000e+02		1.875854e-05
1.065000e+02		1.857692e-05
1.066000e+02		1.839706e-05
1.067000e+02		1.821894e-05
1.068000e+02		1.804255e-05
1.069000e+02		1.786786e-05
107		1.769487e-05
1.071000e+02		1.752355e-05
1.072000e+02		1.735389e-05
1.073000e+02		1.718587e-05
1.074000e+02		1.701948e-05
1.075000e+02		1.685470e-05
1.076000e+02		1.669152e-05
1.077000e+02		1.652991e-05
1.078000e+02		1.636987e-05
1.079000e+02		1.621138e-05
108		1.605443e-05
1.081000e+02		1.589899e-05
1.082000e+02		1.574506e-05
1.083000e+02		1.559262e-05
1.084000e+02		1.544165e-05
1.085000e+02		1.529215e-05
1.086000e+02		1.514409e-05
1.087000e+02		1.499747e-05
1.088000e+02		1.485226e-05
1.089000e+02		1.470847e-05
109		1.456606e-05
1.091000e+02		1.442503e-05
1.092000e+02		1.428537e-05
1.093000e+02		1.414706e-05
1.094000e+02		1.401009e-05
1.095000e+02		1.387445e-05
1.096000e+02		1.374012e-05
1.097000e+02		1.360709e-05
1.098000e+02		1.347535e-05
1.099000e+02		1.334488e-05
110		1.321568e-05
1.101000e+02		1.308773e-05
1.102000e+02		1.296101e-05
1.103000e+02		1.283553e-05
1.104000e+02		1.271126e-05
1.105000e+02		1.258819e-05
1.106000e+02		1.246631e-05
1.107000e+02		1.234561e-05
1.108000e+02		1.222608e-05
1.109000e+02		1.210771e-05
111		1.199049e-05
1.111000e+02		1.187440e-05
1.112000e+02		1.175943e-05
1.113000e+02		1.164558e-05
1.114000e+02		1.153283e-05
1.115000e+02		1.142117e-05
1.116000e+02		1.131059e-05
1.117000e+02		1.120108e-05
1.118000e+02		1.109264e-05
1.119000e+02		1.098524e-05
112		1.087888e-05
1.121000e+02		1.077355e-05
1.122000e+02		1.066925e-05
1.123000e+02		1.056595e-05
1.124000e+02		1.046365e-05
1.125000e+02		1.036234e-05
1.126000e+02		1.026201e-05
1.127000e+02		1.016266e-05
1.128000e+02		1.006427e-05
1.129000e+02		9.966825e-06
113		9.870328e-06
1.131000e+02		9.774765e-06
1.132000e+02		9.680127e-06
1.133000e+02		9.586405e-06
1.134000e+02		9.493591e-06
1.135000e+02		9.401676e-06
1.136000e+02		9.310650e-06
1.137000e+02		9.220506e-06
1.138000e+02		9.131234e-06
1.139000e+02		9.042827e-06
114		8.955275e-06
1.141000e+02		8.868572e-06
1.142000e+02		8.782707e-06
1.143000e+02		8.697674e-06
1.144000e+02		8.613465e-06
1.145000e+02		8.530071e-06
1.146000e+02		8.447484e-06
1.147000e+02		8.365696e-06
1.148000e+02		8.284701e-06
1.149000e+02		8.204490e-06
115		8.125055e-06
1.151000e+02		8.046389e-06
1.152000e+02		7.968485e-06
1.153000e+02		7.891336e-06
1.154000e+02		7.814933e-06
1.155000e+02		7.739270e-06
1.156000e+02		7.664339e-06
1.157000e+02		7.590134e-06
1.158000e+02		7.516648e-06
1.159000e+02		7.443872e-06
116		7.371802e-06
1.161000e+02		7.300429e-06
1.162000e+02		7.229748e-06
1.163000e+02		7.159750e-06
1.164000e+02		7.090431e-06
1.165000e+02		7.021782e-06
1.166000e+02		6.953798e-06
1.167000e+02		6.886472e-06
1.168000e+02		6.819799e-06
1.169000e+02		6.753770e-06
117		6.688381e-06
1.171000e+02		6.623625e-06
1.172000e+02		6.559496e-06
1.173000e+02		6.495988e-06
1.174000e+02		6.433095e-06
1.175000e+02		6.370811e-06
1.176000e+02		6.309129e-06
1.177000e+02		6.248045e-06
1.178000e+02		6.187553e-06
1.179000e+02		6.127646e-06
118		6.068319e-06
1.181000e+02		6.009566e-06
1.182000e+02		5.951382e-06
1.183000e+02		5.893762e-06
1.184000e+02		5.836699e-06
1.185000e+02		5.780189e-06
1.186000e+02		5.724226e-06
1.187000e+02		5.668805e-06
1.188000e+02		5.613921e-06
1.189000e+02		5.559567e-06
119		5.505740e-06
1.191000e+02		5.452435e-06
1.192000e+02		5.399645e-06
1.193000e+02		5.347366e-06
1.194000e+02		5.295594e-06
1.195000e+02		5.244323e-06
1.196000e+02		5.193548e-06
1.197000e+02		5.143265e-06
1.198000e+02		5.093468e-06
1.199000e+02		5.044154e-06
120		4.995317e-06
1.201000e+02		4.946954e-06
1.202000e+02		4.899058e-06
1.203000e+02		4.851626e-06
1.204000e+02		4.804653e-06
1.205000e+02		4.758135e-06
1.206000e+02		4.712068e-06
1.207000e+02		4.666446e-06
1.208000e+02		4.621266e-06
1.209000e+02		4.576524e-06
121		4.532214e-06
1.211000e+02		4.488334e-06
1.212000e+02		4.444879e-06
1.213000e+02		4.401844e-06
1.214000e+02		4.359226e-06
1.215000e+02		4.317021e-06
1.216000e+02		4.275224e-06
1.217000e+02		4.233832e-06
1.218000e+02		4.192840e-06
1.219000e+02		4.152246e-06
122		4.112045e-06
1.221000e+02		4.072232e-06
1.222000e+02		4.032806e-06
1.223000e+02		3.993760e-06
1.224000e+02		3.955093e-06
1.225000e+02		3.916801e-06
1.226000e+02		3.878879e-06
1.227000e+02		3.841324e-06
1.228000e+02		3.804133e-06
1.229000e+02		3.767302e-06
123		3.730827e-06
1.231000e+02		3.694706e-06
1.232000e+02		3.658934e-06
1.233000e+02		3.623509e-06
1.234000e+02		3.588427e-06
1.235000e+02		3.553684e-06
1.236000e+02		3.519278e-06
1.237000e+02		3.485205e-06
1.238000e+02		3.451462e-06
1.239000e+02		3.418045e-06
124		3.384952e-06
1.241000e+02		3.352179e-06
1.242000e+02		3.319724e-06
1.243000e+02		3.287583e-06
1.244000e+02		3.255753e-06
1.245000e+02		3.224231e-06
1.246000e+02		3.193015e-06
1.247000e+02		3.162100e-06
1.248000e+02		3.131485e-06
1.249000e+02		3.101167e-06
125		3.071142e-06
1.251000e+02		3.041407e-06
1.252000e+02		3.011961e-06
1.253000e+02		2.982800e-06
1.254000e+02		2.953921e-06
1.255000e+02		2.925321e-06
1.256000e+02		2.896999e-06
1.257000e+02		2.868950e-06
1.258000e+02		2.841174e-06
1.259000e+02		2.813666e-06
126		2.786424e-06
1.261000e+02		2.759446e-06
1.262000e+02		2.732730e-06
1.263000e+02		2.706272e-06
1.264000e+02		2.680070e-06
1.265000e+02		2.654122e-06
1.266000e+02		2.628425e-06
1.267000e+02		2.602977e-06
1.268000e+02		2.577776e-06
1.269000e+02		2.552818e-06
127		2.528102e-06
1.271000e+02		2.503625e-06
1.272000e+02		2.479385e-06
1.273000e+02		2.455380e-06
1.274000e+02		2.431608e-06
1.275000e+02		2.408065e-06
1.276000e+02		2.384751e-06
1.277000e+02		2.361662e-06
1.278000e+02		2.338797e-06
1.279000e+02		2.316153e-06
128		2.293728e-06
1.281000e+02		2.271521e-06
1.282000e+02		2.249528e-06
1.283000e+02		2.227748e-06
1.284000e+02		2.206180e-06
1.285000e+02		2.184820e-06
1.286000e+02		2.163667e-06
1.287000e+02		2.142718e-06
1.288000e+02		2.121973e-06
1.289000e+02		2.101428e-06
129		2.081082e-06
1.291000e+02		2.060934e-06
1.292000e+02		2.040980e-06
1.293000e+02		2.021220e-06
1.294000e+02		2.001650e-06
1.295000e+02		1.982271e-06
1.296000e+02		1.963079e-06
1.297000e+02		1.944072e-06
1.298000e+02		1.925250e-06
1.299000e+02		1.906610e-06
130		1.888151e-06
1.301000e+02		1.869870e-06
1.302000e+02		1.851766e-06
1.303000e+02		1.833838e-06
1.304000e+02		1.816083e-06
1.305000e+02		1.798500e-06
1.306000e+02		1.781087e-06
1.307000e+02		1.763842e-06
1.308000e+02		1.746765e-06
1.309000e+02		1.729853e-06
131		1.713105e-06
1.311000e+02		1.696519e-06
1.312000e+02		1.680094e-06
1.313000e+02		1.663827e-06
1.314000e+02		1.647718e-06
1.315000e+02		1.631765e-06
1.316000e+02		1.615967e-06
1.317000e+02		1.600321e-06
1.318000e+02		1.584827e-06
1.319000e+02		1.569483e-06
132		1.554288e-06
1.321000e+02		1.539239e-06
1.322000e+02		1.524336e-06
1.323000e+02		1.509578e-06
1.324000e+02		1.494963e-06
1.325000e+02		1.480488e-06
1.326000e+02		1.466155e-06
1.327000e+02		1.451960e-06
1.328000e+02		1.437902e-06
1.329000e+02		1.423980e-06
133		1.410194e-06
1.331000e+02		1.396540e-06
1.332000e+02		1.383019e-06
1.333000e+02		1.369629e-06
1.334000e+02		1.356368e-06
1.335000e+02		1.343236e-06
1.336000e+02		1.330231e-06
1.337000e+02		1.317352e-06
1.338000e+02		1.304598e-06
1.339000e+02		1.291967e-06
134		1.279458e-06
1.341000e+02		1.267071e-06
1.342000e+02		1.254803e-06
1.343000e+02		1.242654e-06
1.344000e+02		1.230623e-06
1.345000e+02		1.218708e-06
1.346000e+02		1.206909e-06
1.347000e+02		1.195224e-06
1.348000e+02		1.183652e-06
1.349000e+02		1.172192e-06
135		1.160843e-06
1.351000e+02		1.149604e-06
1.352000e+02		1.138473e-06
1.353000e+02		1.127451e-06
1.354000e+02		1.116535e-06
1.355000e+02		1.105725e-06
1.356000e+02		1.095019e-06
1.357000e+02		1.084418e-06
1.358000e+02		1.073918e-06
1.359000e+02		1.063521e-06
136		1.053224e-06
1.361000e+02		1.043027e-06
1.362000e+02		1.032928e-06
1.363000e+02		1.022928e-06
1.364000e+02		1.013024e-06
1.365000e+02		1.003216e-06
1.366000e+02		9.935030e-07
1.367000e+02		9.838841e-07
1.368000e+02		9.743582e-07
1.369000e+02		9.649246e-07
137		9.555824e-07
1.371000e+02		9.463306e-07
1.372000e+02		9.371683e-07
1.373000e+02		9.280948e-07
1.374000e+02		9.191091e-07
1.375000e+02		9.102104e-07
1.376000e+02		9.013979e-07
1.377000e+02		8.926707e-07
1.378000e+02		8.840280e-07
1.379000e+02		8.754689e-07
138		8.669928e-07
1.381000e+02		8.585987e-07
1.382000e+02		8.502858e-07
1.383000e+02		8.420535e-07
1.384000e+02		8.339009e-07
1.385000e+02		8.258272e-07
1.386000e+02		8.178316e-07
1.387000e+02		8.099135e-07
1.388000e+02		8.020720e-07
1.389000e+02		7.943065e-07
139		7.866161e-07
1.391000e+02		7.790002e-07
1.392000e+02		7.714580e-07
1.393000e+02		7.639889e-07
1.394000e+02		7.565921e-07
1.395000e+02		7.492668e-07
1.396000e+02		7.420125e-07
1.397000e+02		7.348285e-07
1.398000e+02		7.277140e-07
1.399000e+02		7.206684e-07
140		7.136909e-07
1.401000e+02		7.067811e-07
1.402000e+02		6.999381e-07
1.403000e+02		6.931614e-07
1.404000e+02		6.864503e-07
1.405000e+02		6.798042e-07
1.406000e+02		6.732225e-07
1.407000e+02		6.667044e-07
1.408000e+02		6.602495e-07
1.409000e+02		6.538570e-07
141		6.475265e-07
1.411000e+02		6.412572e-07
1.412000e+02		6.350487e-07
1.413000e+02		6.289002e-07
1.414000e+02		6.228113e-07
1.415000e+02		6.167813e-07
1.416000e+02		6.108097e-07
1.417000e+02		6.048960e-07
1.418000e+02		5.990394e-07
1.419000e+02		5.932396e-07
142		5.874960e-07
1.421000e+02		5.818079e-07
1.422000e+02		5.761749e-07
1.423000e+02		5.705965e-07
1.424000e+02		5.650721e-07
1.425000e+02		5.596011e-07
1.426000e+02		5.541831e-07
1.427000e+02		5.488176e-07
1.428000e+02		5.435040e-07
1.429000e+02		5.382419e-07
143		5.330307e-07
1.431000e+02		5.278700e-07
1.432000e+02		5.227592e-07
1.433000e+02		5.176980e-07
1.434000e+02		5.126857e-07
1.435000e+02		5.077219e-07
1.436000e+02		5.028062e-07
1.437000e+02		4.979381e-07
1.438000e+02		4.931172e-07
1.439000e+02		4.883429e-07
144		4.836148e-07
1.441000e+02		4.789325e-07
1.442000e+02		4.742956e-07
1.443000e+02		4.697035e-07
1.444000e+02		4.651559e-07
1.445000e+02		4.606523e-07
1.446000e+02		4.561924e-07
1.447000e+02		4.517756e-07
1.448000e+02		4.474016e-07
1.449000e+02		4.430699e-07
145		4.387801e-07
1.451000e+02		4.345319e-07
1.452000e+02		4.303249e-07
1.453000e+02		4.261585e-07
1.454000e+02		4.220325e-07
1.455000e+02		4.179464e-07
1.456000e+02		4.138999e-07
1.457000e+02		4.098926e-07
1.458000e+02		4.059241e-07
1.459000e+02		4.019940e-07
146		3.981020e-07
1.461000e+02		3.942476e-07
1.462000e+02		3.904305e-07
1.463000e+02		3.866505e-07
1.464000e+02		3.829070e-07
1.465000e+02		3.791997e-07
1.466000e+02		3.755283e-07
1.467000e+02		3.718925e-07
1.468000e+02		3.682919e-07
1.469000e+02		3.647262e-07
147		3.611949e-07
1.471000e+02		3.576979e-07
1.472000e+02		3.542347e-07
1.473000e+02		3.508051e-07
1.474000e+02		3.474086e-07
1.475000e+02		3.440451e-07
1.476000e+02		3.407141e-07
1.477000e+02		3.374153e-07
1.478000e+02		3.341485e-07
1.479000e+02		3.309134e-07
148		3.277095e-07
1.481000e+02		3.245367e-07
1.482000e+02		3.213945e-07
1.483000e+02		3.182828e-07
1.484000e+02		3.152013e-07
1.485000e+02		3.121495e-07
1.486000e+02		3.091274e-07
1.487000e+02		3.061344e-07
1.488000e+02		3.031705e-07
1.489000e+02		3.002352e-07
149		2.973284e-07
1.491000e+02		2.944497e-07
1.492000e+02		2.915989e-07
1.493000e+02		2.887757e-07
1.494000e+02		2.859798e-07
1.495000e+02		2.832110e-07
1.496000e+02		2.804690e-07
1.497000e+02		2.777535e-07
1.498000e+02		2.750643e-07
1.499000e+02		2.724012e-07
150		2.697638e-07
1.501000e+02		2.671520e-07
1.502000e+02		2.645655e-07
1.503000e+02		2.620040e-07
1.504000e+02		2.594673e-07
1.505000e+02		2.569552e-07
1.506000e+02		2.544674e-07
1.507000e+02		2.520037e-07
1.508000e+02		2.495638e-07
1.509000e+02		2.471476e-07
151		2.447547e-07
1.511000e+02		2.423850e-07
1.512000e+02		2.400383e-07
1.513000e+02		2.377143e-07
1.514000e+02		2.354128e-07
1.515000e+02		2.331335e-07
1.516000e+02		2.308764e-07
1.517000e+02		2.286411e-07
1.518000e+02		2.264274e-07
1.519000e+02		2.242352e-07
152		2.220641e-07
1.521000e+02		2.199142e-07
1.522000e+02		2.177850e-07
1.523000e+02		2.156764e-07
1.524000e+02		2.135883e-07
1.525000e+02		2.115203e-07
1.526000e+02		2.094724e-07
1.527000e+02		2.074443e-07
1.528000e+02		2.054359e-07
1.529000e+02		2.034469e-07
153		2.014772e-07
1.531000e+02		1.995265e-07
1.532000e+02		1.975947e-07
1.533000e+02		1.956816e-07
1.534000e+02		1.937870e-07
1.535000e+02		1.919108e-07
1.536000e+02		1.900528e-07
1.537000e+02		1.882127e-07
1.538000e+02		1.863905e-07
1.539000e+02		1.845859e-07
154		1.827987e-07
1.541000e+02		1.810289e-07
1.542000e+02		1.792762e-07
1.543000e+02		1.775405e-07
1.544000e+02		1.758215e-07
1.545000e+02		1.741193e-07
1.546000e+02		1.724335e-07
1.547000e+02		1.707640e-07
1.548000e+02		1.691107e-07
1.549000e+02		1.674734e-07
155		1.658519e-07
1.551000e+02		1.642462e-07
1.552000e+02		1.626560e-07
1.553000e+02		1.610812e-07
1.554000e+02		1.595216e-07
1.555000e+02		1.579771e-07
1.556000e+02		1.564476e-07
1.557000e+02		1.549329e-07
1.558000e+02		1.534329e-07
1.559000e+02		1.519474e-07
156		1.504762e-07
1.561000e+02		1.490193e-07
1.562000e+02		1.475765e-07
1.563000e+02		1.461477e-07
1.564000e+02		1.447328e-07
1.565000e+02		1.433315e-07
1.566000e+02		1.419438e-07
1.567000e+02		1.405695e-07
1.568000e+02		1.392085e-07
1.569000e+02		1.378607e-07
157		1.365260e-07
1.571000e+02		1.352041e-07
1.572000e+02		1.338951e-07
1.573000e+02		1.325988e-07
1.574000e+02		1.313149e-07
1.575000e+02		1.300436e-07
1.576000e+02		1.287845e-07
1.577000e+02		1.275376e-07
1.578000e+02		1.263028e-07
1.579000e+02		1.250800e-07
158		1.238690e-07
1.581000e+02		1.226697e-07
1.582000e+02		1.214820e-07
1.583000e+02		1.203059e-07
1.584000e+02		1.191411e-07
1.585000e+02		1.179876e-07
1.586000e+02		1.168452e-07
1.587000e+02		1.157140e-07
1.588000e+02		1.145936e-07
1.589000e+02		1.134841e-07
159		1.123854e-07
1.591000e+02		1.112973e-07
1.592000e+02		1.102197e-07
1.593000e+02		1.091526e-07
1.594000e+02		1.080958e-07
1.595000e+02		1.070492e-07
1.596000e+02		1.060128e-07
1.597000e+02		1.049864e-07
1.598000e+02		1.039699e-07
1.599000e+02		1.029633e-07
160		1.019664e-07
1.601000e+02		1.009792e-07
1.602000e+02		1.000016e-07
1.603000e+02		9.903336e-08
1.604000e+02		9.807453e-08
1.605000e+02		9.712499e-08
1.606000e+02		9.618464e-08
1.607000e+02		9.525339e-08
1.608000e+02		9.433116e-08
1.609000e+02		9.341786e-08
161		9.251340e-08
1.611000e+02		9.161770e-08
1.612000e+02		9.073067e-08
1.613000e+02		8.985223e-08
1.614000e+02		8.898229e-08
1.615000e+02		8.812078e-08
1.616000e+02		8.726761e-08
1.617000e+02		8.642269e-08
1.618000e+02		8.558596e-08
1.619000e+02		8.475733e-08
162		8.393672e-08
1.621000e+02		8.312406e-08
1.622000e+02		8.231926e-08
1.623000e+02		8.152226e-08
1.624000e+02		8.073297e-08
1.625000e+02		7.995133e-08
1.626000e+02		7.917725e-08
1.627000e+02		7.841067e-08
1.628000e+02		7.765151e-08
1.629000e+02		7.689970e-08
163		7.615516e-08
1.631000e+02		7.541784e-08
1.632000e+02		7.468766e-08
1.633000e+02		7.396454e-08
1.634000e+02		7.324843e-08
1.635000e+02		7.253925e-08
1.636000e+02		7.183693e-08
1.637000e+02		7.114142e-08
1.638000e+02		7.045264e-08
1.639000e+02		6.977052e-08
164		6.909502e-08
1.641000e+02		6.842605e-08
1.642000e+02		6.776356e-08
1.643000e+02		6.710748e-08
1.644000e+02		6.645775e-08
1.645000e+02		6.581432e-08
1.646000e+02		6.517711e-08
1.647000e+02		6.454608e-08
1.648000e+02		6.392115e-08
1.649000e+02		6.330228e-08
165		6.268939e-08
1.651000e+02		6.208244e-08
1.652000e+02		6.148137e-08
1.653000e+02		6.088612e-08
1.654000e+02		6.029663e-08
1.655000e+02		5.971284e-08
1.656000e+02		5.913471e-08
1.657000e+02		5.856218e-08
1.658000e+02		5.799519e-08
1.659000e+02		5.743369e-08
166		5.687762e-08
1.661000e+02		5.632694e-08
1.662000e+02		5.578159e-08
1.663000e+02		5.524152e-08
1.664000e+02		5.470668e-08
1.665000e+02		5.417702e-08
1.666000e+02		5.365249e-08
1.667000e+02		5.313303e-08
1.668000e+02		5.261860e-08
1.669000e+02		5.210916e-08
167		5.160464e-08
1.671000e+02		5.110502e-08
1.672000e+02		5.061023e-08
1.673000e+02		5.012022e-08
1.674000e+02		4.963497e-08
1.675000e+02		4.915441e-08
1.676000e+02		4.867850e-08
1.677000e+02		4.820721e-08
1.678000e+02		4.774047e-08
1.679000e+02		4.727825e-08
168		4.682051e-08
1.681000e+02		4.636720e-08
1.682000e+02		4.591828e-08
1.683000e+02		4.547371e-08
1.684000e+02		4.503344e-08
1.685000e+02		4.459743e-08
1.686000e+02		4.416565e-08
1.687000e+02		4.373804e-08
1.688000e+02		4.331458e-08
1.689000e+02		4.289521e-08
169		4.247991e-08
1.691000e+02		4.206862e-08
1.692000e+02		4.166132e-08
1.693000e+02		4.125796e-08
1.694000e+02		4.085851e-08
1.695000e+02		4.046292e-08
1.696000e+02		4.007117e-08
1.697000e+02		3.968320e-08
1.698000e+02		3.929900e-08
1.699000e+02		3.891851e-08
170		3.854171e-08
1.701000e+02		3.816855e-08
1.702000e+02		3.779901e-08
1.703000e+02		3.743304e-08
1.704000e+02		3.707062e-08
1.705000e+02		3.671171e-08
1.706000e+02		3.635627e-08
1.707000e+02		3.600428e-08
1.708000e+02		3.565569e-08
1.709000e+02		3.531048e-08
171		3.496861e-08
1.711000e+02		3.463004e-08
1.712000e+02		3.429476e-08
1.713000e+02		3.396272e-08
1.714000e+02		3.363390e-08
1.715000e+02		3.330826e-08
1.716000e+02		3.298578e-08
1.717000e+02		3.266642e-08
1.718000e+02		3.235014e-08
1.719000e+02		3.203693e-08
172		3.172676e-08
1.721000e+02		3.141958e-08
1.722000e+02		3.111538e-08
1.723000e+02		3.081413e-08
1.724000e+02		3.051579e-08
1.725000e+02		3.022034e-08
1.726000e+02		2.992775e-08
1.727000e+02		2.963800e-08
1.728000e+02		2.935105e-08
1.729000e+02		2.906687e-08
173		2.878545e-08
1.731000e+02		2.850676e-08
1.732000e+02		2.823076e-08
1.733000e+02		2.795743e-08
1.734000e+02		2.768675e-08
1.735000e+02		2.741869e-08
1.736000e+02		2.715323e-08
1.737000e+02		2.689034e-08
1.738000e+02		2.662999e-08
1.739000e+02		2.637216e-08
174		2.611683e-08
1.741000e+02		2.586397e-08
1.742000e+02		2.561356e-08
1.743000e+02		2.536557e-08
1.744000e+02		2.511999e-08
1.745000e+02		2.487678e-08
1.746000e+02		2.463593e-08
1.747000e+02		2.439740e-08
1.748000e+02		2.416119e-08
1.749000e+02		2.392727e-08
175		2.369561e-08
1.751000e+02		2.346619e-08
1.752000e+02		2.323899e-08
1.753000e+02		2.301400e-08
1.754000e+02		2.279118e-08
1.755000e+02		2.257052e-08
1.756000e+02		2.235199e-08
1.757000e+02		2.213559e-08
1.758000e+02		2.192127e-08
1.759000e+02		2.170903e-08
176		2.149885e-08
1.761000e+02		2.129070e-08
1.762000e+02		2.108457e-08
1.763000e+02		2.088043e-08
1.764000e+02		2.067827e-08
1.765000e+02		2.047807e-08
1.766000e+02		2.027980e-08
1.767000e+02		2.008345e-08
1.768000e+02		1.988901e-08
1.769000e+02		1.969645e-08
177		1.950575e-08
1.771000e+02		1.931690e-08
1.772000e+02		1.912987e-08
1.773000e+02		1.894466e-08
1.774000e+02		1.876124e-08
1.775000e+02		1.857960e-08
1.776000e+02		1.839971e-08
1.777000e+02		1.822157e-08
1.778000e+02		1.804515e-08
1.779000e+02		1.787044e-08
178		1.769742e-08
1.781000e+02		1.752608e-08
1.782000e+02		1.735639e-08
1.783000e+02		1.718835e-08
1.784000e+02		1.702194e-08
1.785000e+02		1.685713e-08
1.786000e+02		1.669392e-08
1.787000e+02		1.653230e-08
1.788000e+02		1.637223e-08
1.789000e+02		1.621372e-08
179		1.605674e-08
1.791000e+02		1.590128e-08
1.792000e+02		1.574733e-08
1.793000e+02		1.559486e-08
1.794000e+02		1.544388e-08
1.795000e+02		1.529435e-08
1.796000e+02		1.514627e-08
1.797000e+02		1.499963e-08
1.798000e+02		1.485441e-08
1.799000e+02		1.471059e-08
180		1.456816e-08
1.801000e+02		1.442712e-08
1.802000e+02		1.428743e-08
1.803000e+02		1.414911e-08
1.804000e+02		1.401212e-08
1.805000e+02		1.387645e-08
1.806000e+02		1.374210e-08
1.807000e+02		1.360905e-08
1.808000e+02		1.347729e-08
1.809000e+02		1.334681e-08
181		1.321759e-08
1.811000e+02		1.308962e-08
1.812000e+02		1.296288e-08
1.813000e+02		1.283738e-08
1.814000e+02		1.271309e-08
1.815000e+02		1.259000e-08
1.816000e+02		1.246811e-08
1.817000e+02		1.234739e-08
1.818000e+02		1.222785e-08
1.819000e+02		1.210946e-08
182		1.199222e-08
1.821000e+02		1.187611e-08
1.822000e+02		1.176113e-08
1.823000e+02		1.164726e-08
1.824000e+02		1.153449e-08
1.825000e+02		1.142282e-08
1.826000e+02		1.131222e-08
1.827000e+02		1.120270e-08
1.828000e+02		1.109424e-08
1.829000e+02		1.098682e-08
183		1.088045e-08
1.831000e+02		1.077511e-08
1.832000e+02		1.067079e-08
1.833000e+02		1.056747e-08
1.834000e+02		1.046516e-08
1.835000e+02		1.036384e-08
1.836000e+02		1.026350e-08
1.837000e+02		1.016413e-08
1.838000e+02		1.006572e-08
1.839000e+02		9.968265e-09
184		9.871753e-09
1.841000e+02		9.776177e-09
1.842000e+02		9.681525e-09
1.843000e+02		9.587790e-09
1.844000e+02		9.494963e-09
1.845000e+02		9.403034e-09
1.846000e+02		9.311995e-09
1.847000e+02		9.221838e-09
1.848000e+02		9.132553e-09
1.849000e+02		9.044133e-09
185		8.956569e-09
1.851000e+02		8.869853e-09
1.852000e+02		8.783976e-09
1.853000e+02		8.698931e-09
1.854000e+02		8.614710e-09
1.855000e+02		8.531303e-09
1.856000e+02		8.448704e-09
1.857000e+02		8.366905e-09
1.858000e+02		8.285898e-09
1.859000e+02		8.205675e-09
186		8.126229e-09
1.861000e+02		8.047552e-09
1.862000e+02		7.969637e-09
1.863000e+02		7.892476e-09
1.864000e+02		7.816062e-09
1.865000e+02		7.740389e-09
1.866000e+02		7.665447e-09
1.867000e+02		7.591232e-09
1.868000e+02		7.517734e-09
1.869000e+02		7.444949e-09
187		7.372868e-09
1.871000e+02		7.301485e-09
1.872000e+02		7.230793e-09
1.873000e+02		7.160786e-09
1.874000e+02		7.091456e-09
1.875000e+02		7.022798e-09
1.876000e+02		6.954804e-09
1.877000e+02		6.887468e-09
1.878000e+02		6.820785e-09
1.879000e+02		6.754747e-09
188		6.689349e-09
1.881000e+02		6.624584e-09
1.882000e+02		6.560445e-09
1.883000e+02		6.496928e-09
1.884000e+02		6.434026e-09
1.885000e+02		6.371732e-09
1.886000e+02		6.310042e-09
1.887000e+02		6.248949e-09
1.888000e+02		6.188448e-09
1.889000e+02		6.128532e-09
189		6.069197e-09
1.891000e+02		6.010436e-09
1.892000e+02		5.952244e-09
1.893000e+02		5.894615e-09
1.894000e+02		5.837544e-09
1.895000e+02		5.781026e-09
1.896000e+02		5.725055e-09
1.897000e+02		5.669626e-09
1.898000e+02		5.614733e-09
1.899000e+02		5.560372e-09
190		5.506538e-09
1.901000e+02		5.453224e-09
1.902000e+02		5.400427e-09
1.903000e+02		5.348141e-09
1.904000e+02		5.296361e-09
1.905000e+02		5.245083e-09
1.906000e+02		5.194301e-09
1.907000e+02		5.144011e-09
1.908000e+02		5.094208e-09
1.909000e+02		5.044887e-09
191		4.996043e-09
1.911000e+02		4.947672e-09
1.912000e+02		4.899770e-09
1.913000e+02		4.852331e-09
1.914000e+02		4.805352e-09
1.915000e+02		4.758828e-09
1.916000e+02		4.712754e-09
1.917000e+02		4.667126e-09
1.918000e+02		4.621939e-09
1.919000e+02		4.577191e-09
192		4.532875e-09
1.921000e+02		4.488989e-09
1.922000e+02		4.445528e-09
1.923000e+02		4.402487e-09
1.924000e+02		4.359863e-09
1.925000e+02		4.317652e-09
1.926000e+02		4.275849e-09
1.927000e+02		4.234451e-09
1.928000e+02		4.193454e-09
1.929000e+02		4.152854e-09
193		4.112647e-09
1.931000e+02		4.072829e-09
1.932000e+02		4.033397e-09
1.933000e+02		3.994346e-09
1.934000e+02		3.955674e-09
1.935000e+02		3.917376e-09
1.936000e+02		3.879449e-09
1.937000e+02		3.841889e-09
1.938000e+02		3.804692e-09
1.939000e+02		3.767856e-09
194		3.731376e-09
1.941000e+02		3.695250e-09
1.942000e+02		3.659473e-09
1.943000e+02		3.624043e-09
1.944000e+02		3.588956e-09
1.945000e+02		3.554208e-09
1.946000e+02		3.519797e-09
1.947000e+02		3.485719e-09
1.948000e+02		3.451971e-09
1.949000e+02		3.418550e-09
195		3.385452e-09
1.951000e+02		3.352675e-09
1.952000e+02		3.320215e-09
1.953000e+02		3.288070e-09
1.954000e+02		3.256235e-09
1.955000e+02		3.224709e-09
1.956000e+02		3.193488e-09
1.957000e+02		3.162570e-09
1.958000e+02		3.131950e-09
1.959000e+02		3.101627e-09
196		3.071598e-09
1.961000e+02		3.041859e-09
1.962000e+02		3.012409e-09
1.963000e+02		2.983243e-09
1.964000e+02		2.954360e-09
1.965000e+02		2.925757e-09
1.966000e+02		2.897430e-09
1.967000e+02		2.869378e-09
1.968000e+02		2.841597e-09
1.969000e+02		2.814085e-09
197		2.786840e-09
1.971000e+02		2.759858e-09
1.972000e+02		2.733138e-09
1.973000e+02		2.706676e-09
1.974000e+02		2.680471e-09
1.975000e+02		2.654519e-09
1.976000e+02		2.628819e-09
1.977000e+02		2.603367e-09
1.978000e+02		2.578162e-09
1.979000e+02		2.553201e-09
198		2.528481e-09
1.981000e+02		2.504001e-09
1.982000e+02		2.479758e-09
1.983000e+02		2.455749e-09
1.984000e+02		2.431973e-09
1.985000e+02		2.408427e-09
1.986000e+02		2.385109e-09
1.987000e+02		2.362017e-09
1.988000e+02		2.339149e-09
1.989000e+02		2.316502e-09
199		2.294074e-09
1.991000e+02		2.271863e-09
1.992000e+02		2.249867e-09
1.993000e+02		2.228085e-09
1.994000e+02		2.206513e-09
1.995000e+02		2.185150e-09
1.996000e+02		2.163994e-09
1.997000e+02		2.143042e-09
1.998000e+02		2.122294e-09
1.999000e+02		2.101746e-09
200		2.081398e-09


==> num2D/TempsLong_thermal.txt <==
time		errL2		NRG_rel_int		NRG_rel_tot		0		7.632996e-01		7.860477e-02		7.860477e-02
1.000000e-01		5.001574e-01		1.344291e-02		-6.173519e-01
2.000000e-01		3.682348e-01		-7.343726e-03		-8.785078e-01
3.000000e-01		2.769835e-01		-1.768633e-02		-1.021066e+00
4.000000e-01		2.109307e-01		-2.254677e-02		-1.106516e+00
5.000000e-01		1.627361e-01		-2.427941e-02		-1.159963e+00
6.000000e-01		1.278044e-01		-2.424290e-02		-1.194293e+00
7.000000e-01		1.027420e-01		-2.326588e-02		-1.216819e+00
8.000000e-01		8.483136e-02		-2.184698e-02		-1.231904e+00
9.000000e-01		7.190672e-02		-2.027126e-02		-1.242224e+00
1		6.233746e-02		-1.869005e-02		-1.249444e+00
1.100000e+00		5.498180e-02		-1.717614e-02		-1.254615e+00
1.200000e+00		4.909016e-02		-1.575955e-02		-1.258407e+00
1.300000e+00		4.419178e-02		-1.444874e-02		-1.261256e+00
1.400000e+00		3.999694e-02		-1.324218e-02		-1.263445e+00
1.500000e+00		3.632675e-02		-1.213421e-02		-1.265165e+00
1.600000e+00		3.306810e-02		-1.111781e-02		-1.266544e+00
1.700000e+00		3.014645e-02		-1.018579e-02		-1.267670e+00
1.800000e+00		2.751011e-02		-9.331296e-03		-1.268604e+00
1.900000e+00		2.512118e-02		-8.547936e-03		-1.269390e+00
2		2.295041e-02		-7.829837e-03		-1.270058e+00
2.100000e+00		2.097417e-02		-7.171607e-03		-1.270633e+00
2.200000e+00		1.917275e-02		-6.568301e-03		-1.271132e+00
2.300000e+00		1.752921e-02		-6.015384e-03		-1.271567e+00
2.400000e+00		1.602878e-02		-5.508695e-03		-1.271948e+00
2.500000e+00		1.465837e-02		-5.044411e-03		-1.272285e+00
2.600000e+00		1.340629e-02		-4.619024e-03		-1.272583e+00
2.700000e+00		1.226203e-02		-4.229307e-03		-1.272848e+00
2.800000e+00		1.121610e-02		-3.872302e-03		-1.273084e+00
2.900000e+00		1.025990e-02		-3.545288e-03		-1.273294e+00
3		9.385622e-03		-3.245768e-03		-1.273483e+00
3.100000e+00		8.586163e-03		-2.971449e-03		-1.273652e+00
3.200000e+00		7.855057e-03		-2.720229e-03		-1.273804e+00
3.300000e+00		7.186413e-03		-2.490174e-03		-1.273941e+00
3.400000e+00		6.574854e-03		-2.279515e-03		-1.274064e+00
3.500000e+00		6.015477e-03		-2.086625e-03		-1.274175e+00
3.600000e+00		5.503805e-03		-1.910013e-03		-1.274275e+00
3.700000e+00		5.035749e-03		-1.748314e-03		-1.274366e+00
3.800000e+00		4.607575e-03		-1.600273e-03		-1.274448e+00
3.900000e+00		4.215872e-03		-1.464742e-03		-1.274523e+00
4		3.857523e-03		-1.340668e-03		-1.274590e+00
4.100000e+00		3.529677e-03		-1.227086e-03		-1.274651e+00
4.200000e+00		3.229732e-03		-1.123112e-03		-1.274707e+00
4.300000e+00		2.955306e-03		-1.027935e-03		-1.274757e+00
4.400000e+00		2.704224e-03		-9.408126e-04		-1.274803e+00
4.500000e+00		2.474495e-03		-8.610656e-04		-1.274845e+00
4.600000e+00		2.264300e-03		-7.880708e-04		-1.274883e+00
4.700000e+00		2.071975e-03		-7.212576e-04		-1.274917e+00
4.800000e+00		1.895999e-03		-6.601037e-04		-1.274949e+00
4.900000e+00		1.734978e-03		-6.041304e-04		-1.274977e+00
5		1.587642e-03		-5.528997e-04		-1.275003e+00
5.100000e+00		1.452825e-03		-5.060103e-04		-1.275027e+00
5.200000e+00		1.329462e-03		-4.630948e-04		-1.275049e+00
5.300000e+00		1.216579e-03		-4.238169e-04		-1.275069e+00
5.400000e+00		1.113286e-03		-3.878685e-04		-1.275087e+00
5.500000e+00		1.018766e-03		-3.549678e-04		-1.275103e+00
5.600000e+00		9.322736e-04		-3.248566e-04		-1.275118e+00
5.700000e+00		8.531272e-04		-2.972985e-04		-1.275132e+00
5.800000e+00		7.807022e-04		-2.720774e-04		-1.275145e+00
5.900000e+00		7.144273e-04		-2.489951e-04		-1.275156e+00
6		6.537801e-04		-2.278705e-04		-1.275167e+00
6.100000e+00		5.982824e-04		-2.085375e-04		-1.275176e+00
6.200000e+00		5.474968e-04		-1.908443e-04		-1.275185e+00
6.300000e+00		5.010230e-04		-1.746519e-04		-1.275193e+00
6.400000e+00		4.584948e-04		-1.598331e-04		-1.275200e+00
6.500000e+00		4.195772e-04		-1.462713e-04		-1.275207e+00
6.600000e+00		3.839635e-04		-1.338601e-04		-1.275213e+00
6.700000e+00		3.513730e-04		-1.225017e-04		-1.275219e+00
6.800000e+00		3.215492e-04		-1.121070e-04		-1.275224e+00
6.900000e+00		2.942571e-04		-1.025942e-04		-1.275228e+00
7		2.692816e-04		-9.388852e-05		-1.275233e+00
7.100000e+00		2.464262e-04		-8.592145e-05		-1.275237e+00
7.200000e+00		2.255109e-04		-7.863037e-05		-1.275240e+00
7.300000e+00		2.063709e-04		-7.195792e-05		-1.275243e+00
7.400000e+00		1.888555e-04		-6.585164e-05		-1.275246e+00
7.500000e+00		1.728268e-04		-6.026348e-05		-1.275249e+00
7.600000e+00		1.581585e-04		-5.514950e-05		-1.275252e+00
7.700000e+00		1.447353e-04		-5.046946e-05		-1.275254e+00
7.800000e+00		1.324514e-04		-4.618655e-05		-1.275256e+00
7.900000e+00		1.212101e-04		-4.226707e-05		-1.275258e+00
8		1.109229e-04		-3.868018e-05		-1.275260e+00
8.100000e+00		1.015088e-04		-3.539768e-05		-1.275261e+00
8.200000e+00		9.289375e-05		-3.239372e-05		-1.275263e+00
8.300000e+00		8.500987e-05		-2.964467e-05		-1.275264e+00
8.400000e+00		7.779511e-05		-2.712892e-05		-1.275265e+00
8.500000e+00		7.119268e-05		-2.482665e-05		-1.275266e+00
8.600000e+00		6.515061e-05		-2.271975e-05		-1.275267e+00
8.700000e+00		5.962134e-05		-2.079165e-05		-1.275268e+00
8.800000e+00		5.456134e-05		-1.902717e-05		-1.275269e+00
8.900000e+00		4.993079e-05		-1.741243e-05		-1.275270e+00
9		4.569324e-05		-1.593472e-05		-1.275271e+00
9.100000e+00		4.181532e-05		-1.458242e-05		-1.275271e+00
9.200000e+00		3.826653e-05		-1.334488e-05		-1.275272e+00
9.300000e+00		3.501892e-05		-1.221236e-05		-1.275273e+00
9.400000e+00		3.204693e-05		-1.117595e-05		-1.275273e+00
9.500000e+00		2.932717e-05		-1.022749e-05		-1.275274e+00
9.600000e+00		2.683823e-05		-9.359526e-06		-1.275274e+00
9.700000e+00		2.456053e-05		-8.565221e-06		-1.275274e+00
9.800000e+00		2.247613e-05		-7.838324e-06		-1.275275e+00
9.900000e+00		2.056863e-05		-7.173115e-06		-1.275275e+00
10		1.882302e-05		-6.564360e-06		-1.275275e+00
1.010000e+01		1.722556e-05		-6.007267e-06		-1.275276e+00
1.020000e+01		1.576366e-05		-5.497452e-06		-1.275276e+00
1.030000e+01		1.442584e-05		-5.030903e-06		-1.275276e+00
1.040000e+01		1.320156e-05		-4.603948e-06		-1.275276e+00
1.050000e+01		1.208118e-05		-4.213227e-06		-1.275276e+00
1.060000e+01		1.105588e-05		-3.855665e-06		-1.275277e+00
1.070000e+01		1.011759e-05		-3.528448e-06		-1.275277e+00
1.080000e+01		9.258941e-06		-3.229001e-06		-1.275277e+00
1.090000e+01		8.473159e-06		-2.954966e-06		-1.275277e+00
11		7.754065e-06		-2.704188e-06		-1.275277e+00
1.110000e+01		7.095999e-06		-2.474692e-06		-1.275277e+00
1.120000e+01		6.493781e-06		-2.264673e-06		-1.275277e+00
1.130000e+01		5.942672e-06		-2.072478e-06		-1.275277e+00
1.140000e+01		5.438334e-06		-1.896593e-06		-1.275278e+00
1.150000e+01		4.976798e-06		-1.735635e-06		-1.275278e+00
1.160000e+01		4.554431e-06		-1.588338e-06		-1.275278e+00
1.170000e+01		4.167910e-06		-1.453540e-06		-1.275278e+00
1.180000e+01		3.814191e-06		-1.330183e-06		-1.275278e+00
1.190000e+01		3.490492e-06		-1.217294e-06		-1.275278e+00
12		3.194264e-06		-1.113987e-06		-1.275278e+00
1.210000e+01		2.923176e-06		-1.019446e-06		-1.275278e+00
1.220000e+01		2.675094e-06		-9.329288e-07		-1.275278e+00
1.230000e+01		2.448067e-06		-8.537540e-07		-1.275278e+00
1.240000e+01		2.240307e-06		-7.812985e-07		-1.275278e+00
1.250000e+01		2.050178e-06		-7.149921e-07		-1.275278e+00
1.260000e+01		1.876186e-06		-6.543129e-07		-1.275278e+00
1.270000e+01		1.716959e-06		-5.987834e-07		-1.275278e+00
1.280000e+01		1.571246e-06		-5.479665e-07		-1.275278e+00
1.290000e+01		1.437899e-06		-5.014623e-07		-1.275278e+00
13		1.315869e-06		-4.589047e-07		-1.275278e+00
1.310000e+01		1.204195e-06		-4.199589e-07		-1.275278e+00
1.320000e+01		1.101998e-06		-3.843183e-07		-1.275278e+00
1.330000e+01		1.008475e-06		-3.517023e-07		-1.275278e+00
1.340000e+01		9.228889e-07		-3.218544e-07		-1.275278e+00
1.350000e+01		8.445661e-07		-2.945396e-07		-1.275278e+00
1.360000e+01		7.728903e-07		-2.695430e-07		-1.275278e+00
1.370000e+01		7.072974e-07		-2.466677e-07		-1.275278e+00
1.380000e+01		6.472712e-07		-2.257337e-07		-1.275278e+00
1.390000e+01		5.923392e-07		-2.065764e-07		-1.275278e+00
14		5.420692e-07		-1.890449e-07		-1.275278e+00
1.410000e+01		4.960654e-07		-1.730013e-07		-1.275278e+00
1.420000e+01		4.539659e-07		-1.583192e-07		-1.275278e+00
1.430000e+01		4.154392e-07		-1.448831e-07		-1.275278e+00
1.440000e+01		3.801821e-07		-1.325873e-07		-1.275278e+00
1.450000e+01		3.479172e-07		-1.213351e-07		-1.275278e+00
1.460000e+01		3.183905e-07		-1.110377e-07		-1.275278e+00
1.470000e+01		2.913697e-07		-1.016143e-07		-1.275278e+00
1.480000e+01		2.666421e-07		-9.299063e-08		-1.275278e+00
1.490000e+01		2.440130e-07		-8.509881e-08		-1.275278e+00
15		2.233044e-07		-7.787675e-08		-1.275278e+00
1.510000e+01		2.043533e-07		-7.126760e-08		-1.275278e+00
1.520000e+01		1.870104e-07		-6.521935e-08		-1.275278e+00
1.530000e+01		1.711395e-07		-5.968439e-08		-1.275278e+00
1.540000e+01		1.566154e-07		-5.461917e-08		-1.275278e+00
1.550000e+01		1.433240e-07		-4.998381e-08		-1.275278e+00
1.560000e+01		1.311605e-07		-4.574185e-08		-1.275278e+00
1.570000e+01		1.200293e-07		-4.185988e-08		-1.275278e+00
1.580000e+01		1.098428e-07		-3.830739e-08		-1.275278e+00
1.590000e+01		1.005208e-07		-3.505638e-08		-1.275278e+00
16		9.198999e-08		-3.208127e-08		-1.275278e+00
1.610000e+01		8.418311e-08		-2.935864e-08		-1.275278e+00
1.620000e+01		7.703879e-08		-2.686708e-08		-1.275278e+00
1.630000e+01		7.050077e-08		-2.458696e-08		-1.275278e+00
1.640000e+01		6.451762e-08		-2.250035e-08		-1.275278e+00
1.650000e+01		5.904223e-08		-2.059083e-08		-1.275278e+00
1.660000e+01		5.403152e-08		-1.884335e-08		-1.275278e+00
1.670000e+01		4.944606e-08		-1.724419e-08		-1.275278e+00
1.680000e+01		4.524974e-08		-1.578073e-08		-1.275278e+00
1.690000e+01		4.140955e-08		-1.444148e-08		-1.275278e+00
17		3.789528e-08		-1.321590e-08		-1.275278e+00
1.710000e+01		3.467926e-08		-1.209432e-08		-1.275278e+00
1.720000e+01		3.173617e-08		-1.106793e-08		-1.275278e+00
1.730000e+01		2.904286e-08		-1.012864e-08		-1.275278e+00
1.740000e+01		2.657811e-08		-9.269068e-09		-1.275278e+00
1.750000e+01		2.432254e-08		-8.482442e-09		-1.275278e+00
1.760000e+01		2.225839e-08		-7.762573e-09		-1.275278e+00
1.770000e+01		2.036941e-08		-7.103797e-09		-1.275278e+00
1.780000e+01		1.864075e-08		-6.500928e-09		-1.275278e+00
1.790000e+01		1.705879e-08		-5.949222e-09		-1.275278e+00
18		1.561108e-08		-5.444336e-09		-1.275278e+00
1.810000e+01		1.428623e-08		-4.982299e-09		-1.275278e+00
1.820000e+01		1.307382e-08		-4.559472e-09		-1.275278e+00
1.830000e+01		1.196430e-08		-4.172529e-09		-1.275278e+00
1.840000e+01		1.094894e-08		-3.818424e-09		-1.275278e+00
1.850000e+01		1.001975e-08		-3.494371e-09		-1.275278e+00
1.860000e+01		9.169419e-09		-3.197818e-09		-1.275278e+00
1.870000e+01		8.391249e-09		-2.926433e-09		-1.275278e+00
1.880000e+01		7.679119e-09		-2.678079e-09		-1.275278e+00
1.890000e+01		7.027425e-09		-2.450802e-09		-1.275278e+00
19		6.431044e-09		-2.242823e-09		-1.275278e+00
1.910000e+01		5.885278e-09		-2.052490e-09		-1.275278e+00
1.920000e+01		5.385830e-09		-1.878309e-09		-1.275278e+00
1.930000e+01		4.928768e-09		-1.718909e-09		-1.275278e+00
1.940000e+01		4.510495e-09		-1.573037e-09		-1.275278e+00
1.950000e+01		4.127718e-09		-1.439543e-09		-1.275278e+00
1.960000e+01		3.777425e-09		-1.317379e-09		-1.275278e+00
1.970000e+01		3.456859e-09		-1.205581e-09		-1.275278e+00
1.980000e+01		3.163498e-09		-1.103271e-09		-1.275278e+00
1.990000e+01		2.895032e-09		-1.009644e-09		-1.275278e+00
20		2.649349e-09		-9.239618e-10		-1.275278e+00
2.010000e+01		2.424516e-09		-8.455511e-10		-1.275278e+00
2.020000e+01		2.218763e-09		-7.737946e-10		-1.275278e+00
2.030000e+01		2.030471e-09		-7.081276e-10		-1.275278e+00
2.040000e+01		1.858158e-09		-6.480334e-10		-1.275278e+00
2.050000e+01		1.700468e-09		-5.930390e-10		-1.275278e+00
2.060000e+01		1.556160e-09		-5.427116e-10		-1.275278e+00
2.070000e+01		1.424099e-09		-4.966551e-10		-1.275278e+00
2.080000e+01		1.303245e-09		-4.545072e-10		-1.275278e+00
2.090000e+01		1.192647e-09		-4.159361e-10		-1.275278e+00
21		1.091435e-09		-3.806383e-10		-1.275278e+00
2.110000e+01		9.988115e-10		-3.483359e-10		-1.275278e+00
2.120000e+01		9.140488e-10		-3.187749e-10		-1.275278e+00
2.130000e+01		8.364793e-10		-2.917225e-10		-1.275278e+00
2.140000e+01		7.654927e-10		-2.669659e-10		-1.275278e+00
2.150000e+01		7.005340e-10		-2.443143e-10		-1.275278e+00
2.160000e+01		6.410886e-10		-2.235838e-10		-1.275278e+00
2.170000e+01		5.866882e-10		-2.046119e-10		-1.275278e+00
2.180000e+01		5.369044e-10		-1.872498e-10		-1.275278e+00
2.190000e+01		4.913451e-10		-1.713608e-10		-1.275278e+00
22		4.496519e-10		-1.568200e-10		-1.275278e+00
2.210000e+01		4.114967e-10		-1.435131e-10		-1.275278e+00
2.220000e+01		3.765791e-10		-1.313353e-10		-1.275278e+00
2.230000e+01		3.446245e-10		-1.201908e-10		-1.275278e+00
2.240000e+01		3.153813e-10		-1.099920e-10		-1.275278e+00
2.250000e+01		2.886196e-10		-1.006586e-10		-1.275278e+00
2.260000e+01		2.641288e-10		-9.211726e-11		-1.275278e+00
2.270000e+01		2.417161e-10		-8.430062e-11		-1.275278e+00
2.280000e+01		2.212053e-10		-7.714732e-11		-1.275278e+00
2.290000e+01		2.024349e-10		-7.060097e-11		-1.275278e+00
23		1.852573e-10		-6.461015e-11		-1.275278e+00
2.310000e+01		1.695373e-10		-5.912762e-11		-1.275278e+00
2.320000e+01		1.551512e-10		-5.411036e-11		-1.275278e+00
2.330000e+01		1.419858e-10		-4.951881e-11		-1.275278e+00
2.340000e+01		1.299376e-10		-4.531692e-11		-1.275278e+00
2.350000e+01		1.189117e-10		-4.147149e-11		-1.275278e+00
2.360000e+01		1.088215e-10		-3.795245e-11		-1.275278e+00
2.370000e+01		9.958741e-11		-3.473197e-11		-1.275278e+00
2.380000e+01		9.113691e-11		-3.178480e-11		-1.275278e+00
2.390000e+01		8.340347e-11		-2.908768e-11		-1.275278e+00
24		7.632625e-11		-2.661946e-11		-1.275278e+00
2.410000e+01		6.984956e-11		-2.436062e-11		-1.275278e+00
2.420000e+01		6.392246e-11		-2.229350e-11		-1.275278e+00
2.430000e+01		5.849831e-11		-2.040179e-11		-1.275278e+00
2.440000e+01		5.353443e-11		-1.867062e-11		-1.275278e+00
2.450000e+01		4.899176e-11		-1.708633e-11		-1.275278e+00
2.460000e+01		4.483456e-11		-1.563646e-11		-1.275278e+00
2.470000e+01		4.103012e-11		-1.430961e-11		-1.275278e+00
2.480000e+01		3.754851e-11		-1.309539e-11		-1.275278e+00
2.490000e+01		3.436233e-11		-1.198416e-11		-1.275278e+00
25		3.144651e-11		-1.096728e-11		-1.275278e+00
2.510000e+01		2.877811e-11		-1.003661e-11		-1.275278e+00
2.520000e+01		2.633613e-11		-9.184986e-12		-1.275278e+00
2.530000e+01		2.410137e-11		-8.405554e-12		-1.275278e+00
2.540000e+01		2.205624e-11		-7.692347e-12		-1.275278e+00
2.550000e+01		2.018465e-11		-7.039563e-12		-1.275278e+00
2.560000e+01		1.847187e-11		-6.442208e-12		-1.275278e+00
2.570000e+01		1.690444e-11		-5.895562e-12		-1.275278e+00
2.580000e+01		1.547001e-11		-5.395323e-12		-1.275278e+00
2.590000e+01		1.415730e-11		-4.937495e-12		-1.275278e+00
26		1.295598e-11		-4.518552e-12		-1.275278e+00
2.610000e+01		1.185659e-11		-4.135081e-12		-1.275278e+00
2.620000e+01		1.085049e-11		-3.784195e-12		-1.275278e+00
2.630000e+01		9.929759e-12		-3.463091e-12		-1.275278e+00
2.640000e+01		9.087158e-12		-3.169215e-12		-1.275278e+00
2.650000e+01		8.316060e-12		-2.900291e-12		-1.275278e+00
2.660000e+01		7.610395e-12		-2.654210e-12		-1.275278e+00
2.670000e+01		6.964617e-12		-2.429001e-12		-1.275278e+00
2.680000e+01		6.373631e-12		-2.222861e-12		-1.275278e+00
2.690000e+01		5.832787e-12		-2.034262e-12		-1.275278e+00
27		5.337846e-12		-1.861622e-12		-1.275278e+00
2.710000e+01		4.884903e-12		-1.703665e-12		-1.275278e+00
2.720000e+01		4.470393e-12		-1.559086e-12		-1.275278e+00
2.730000e+01		4.091054e-12		-1.426803e-12		-1.275278e+00
2.740000e+01		3.744130e-12		-1.305900e-12		-1.275278e+00
2.750000e+01		3.426650e-12		-1.195238e-12		-1.275278e+00
2.760000e+01		3.136101e-12		-1.093903e-12		-1.275278e+00
2.770000e+01		2.870191e-12		-1.001171e-12		-1.275278e+00
2.780000e+01		2.626833e-12		-9.162671e-13		-1.275278e+00
2.790000e+01		2.404112e-12		-8.386070e-13		-1.275278e+00
28		2.200280e-12		-7.674972e-13		-1.275278e+00
2.810000e+01		2.013735e-12		-7.024659e-13		-1.275278e+00
2.820000e+01		1.843008e-12		-6.428746e-13		-1.275278e+00
2.830000e+01		1.686755e-12		-5.883904e-13		-1.275278e+00
2.840000e+01		1.543748e-12		-5.385137e-13		-1.275278e+00
2.850000e+01		1.412871e-12		-4.928280e-13		-1.275278e+00
2.860000e+01		1.293096e-12		-4.510836e-13		-1.275278e+00
2.870000e+01		1.183482e-12		-4.128642e-13		-1.275278e+00
2.880000e+01		1.083161e-12		-3.778644e-13		-1.275278e+00
2.890000e+01		9.913438e-13		-3.458345e-13		-1.275278e+00
29		9.073085e-13		-3.164691e-13		-1.275278e+00
2.910000e+01		8.303967e-13		-2.896572e-13		-1.275278e+00
2.920000e+01		7.600025e-13		-2.651213e-13		-1.275278e+00
2.930000e+01		6.955714e-13		-2.426392e-13		-1.275278e+00
2.940000e+01		6.366000e-13		-2.220446e-13		-1.275278e+00
2.950000e+01		5.826220e-13		-2.032263e-13		-1.275278e+00
2.960000e+01		5.332177e-13		-1.860179e-13		-1.275278e+00
2.970000e+01		4.880025e-13		-1.702527e-13		-1.275278e+00
2.980000e+01		4.466208e-13		-1.557920e-13		-1.275278e+00
2.990000e+01		4.087489e-13		-1.425804e-13		-1.275278e+00
30		3.740848e-13		-1.305067e-13		-1.275278e+00
3.010000e+01		3.423555e-13		-1.194045e-13		-1.275278e+00
3.020000e+01		3.133136e-13		-1.093015e-13		-1.275278e+00
3.030000e+01		2.867284e-13		-1.000033e-13		-1.275278e+00
3.040000e+01		2.623886e-13		-9.148238e-14		-1.275278e+00
3.050000e+01		2.401125e-13		-8.373857e-14		-1.275278e+00
3.060000e+01		2.197248e-13		-7.660539e-14		-1.275278e+00
3.070000e+01		2.010667e-13		-7.011058e-14		-1.275278e+00
3.080000e+01		1.839909e-13		-6.417089e-14		-1.275278e+00
3.090000e+01		1.683663e-13		-5.873080e-14		-1.275278e+00
31		1.540710e-13		-5.373479e-14		-1.275278e+00
3.110000e+01		1.409896e-13		-4.918288e-14		-1.275278e+00
3.120000e+01		1.290194e-13		-4.501954e-14		-1.275278e+00
3.130000e+01		1.180649e-13		-4.118927e-14		-1.275278e+00
3.140000e+01		1.080401e-13		-3.769207e-14		-1.275278e+00
3.150000e+01		9.886846e-14		-3.447242e-14		-1.275278e+00
3.160000e+01		9.047293e-14		-3.153033e-14		-1.275278e+00
3.170000e+01		8.279204e-14		-2.886580e-14		-1.275278e+00
3.180000e+01		7.576552e-14		-2.642331e-14		-1.275278e+00
3.190000e+01		6.933342e-14		-2.420286e-14		-1.275278e+00
32		6.344973e-14		-2.214895e-14		-1.275278e+00
3.210000e+01		5.806327e-14		-2.026157e-14		-1.275278e+00
3.220000e+01		5.313815e-14		-1.854072e-14		-1.275278e+00
3.230000e+01		4.863202e-14		-1.695866e-14		-1.275278e+00
3.240000e+01		4.450977e-14		-1.551537e-14		-1.275278e+00
3.250000e+01		4.073424e-14		-1.421085e-14		-1.275278e+00
3.260000e+01		3.727797e-14		-1.301736e-14		-1.275278e+00
3.270000e+01		3.411618e-14		-1.190714e-14		-1.275278e+00
3.280000e+01		3.122294e-14		-1.088019e-14		-1.275278e+00
3.290000e+01		2.857410e-14		-9.992007e-15		-1.275278e+00
33		2.615442e-14		-9.131584e-15		-1.275278e+00
3.310000e+01		2.394098e-14		-8.382184e-15		-1.275278e+00
3.320000e+01		2.191877e-14		-7.660539e-15		-1.275278e+00
3.330000e+01		2.006589e-14		-7.022161e-15		-1.275278e+00
3.340000e+01		1.837184e-14		-6.439294e-15		-1.275278e+00
3.350000e+01		1.682117e-14		-5.884182e-15		-1.275278e+00
3.360000e+01		1.540020e-14		-5.412337e-15		-1.275278e+00
3.370000e+01		1.410018e-14		-4.940492e-15		-1.275278e+00
3.380000e+01		1.290815e-14		-4.496403e-15		-1.275278e+00
3.390000e+01		1.181740e-14		-4.135581e-15		-1.275278e+00
34		1.082053e-14		-3.830269e-15		-1.275278e+00
3.410000e+01		9.908602e-15		-3.469447e-15		-1.275278e+00
3.420000e+01		9.071422e-15		-3.164136e-15		-1.275278e+00
3.430000e+01		8.305752e-15		-2.914335e-15		-1.275278e+00
3.440000e+01		7.608734e-15		-2.664535e-15		-1.275278e+00
3.450000e+01		6.967609e-15		-2.442491e-15		-1.275278e+00
3.460000e+01		6.380679e-15		-2.248202e-15		-1.275278e+00
3.470000e+01		5.843568e-15		-2.053913e-15		-1.275278e+00
3.480000e+01		5.353119e-15		-1.887379e-15		-1.275278e+00
3.490000e+01		4.907180e-15		-1.748601e-15		-1.275278e+00
35		4.497743e-15		-1.609823e-15		-1.275278e+00
3.510000e+01		4.124141e-15		-1.471046e-15		-1.275278e+00
3.520000e+01		3.779766e-15		-1.332268e-15		-1.275278e+00
3.530000e+01		3.463688e-15		-1.221245e-15		-1.275278e+00
3.540000e+01		3.177004e-15		-1.110223e-15		-1.275278e+00
3.550000e+01		2.912967e-15		-1.054712e-15		-1.275278e+00
3.560000e+01		2.676294e-15		-9.436896e-16		-1.275278e+00
3.570000e+01		2.454024e-15		-8.881784e-16		-1.275278e+00
3.580000e+01		2.253848e-15		-8.326673e-16		-1.275278e+00
3.590000e+01		2.070838e-15		-7.494005e-16		-1.275278e+00
36		1.902019e-15		-6.661338e-16		-1.275278e+00
3.610000e+01		1.749478e-15		-6.383782e-16		-1.275278e+00
3.620000e+01		1.607687e-15		-5.828671e-16		-1.275278e+00
3.630000e+01		1.474917e-15		-5.551115e-16		-1.275278e+00
3.640000e+01		1.355192e-15		-4.996004e-16		-1.275278e+00
3.650000e+01		1.248940e-15		-4.718448e-16		-1.275278e+00
3.660000e+01		1.152087e-15		-4.163336e-16		-1.275278e+00
3.670000e+01		1.064087e-15		-3.885781e-16		-1.275278e+00
3.680000e+01		9.819050e-16		-3.608225e-16		-1.275278e+00
3.690000e+01		9.057258e-16		-3.330669e-16		-1.275278e+00
37		8.345449e-16		-3.053113e-16		-1.275278e+00
3.710000e+01		7.698314e-16		-2.775558e-16		-1.275278e+00
3.720000e+01		7.096692e-16		-2.498002e-16		-1.275278e+00
3.730000e+01		6.592516e-16		-2.498002e-16		-1.275278e+00
3.740000e+01		6.098781e-16		-2.220446e-16		-1.275278e+00
3.750000e+01		5.623560e-16		-1.942890e-16		-1.275278e+00
3.760000e+01		5.191413e-16		-1.942890e-16		-1.275278e+00
3.770000e+01		4.779158e-16		-1.942890e-16		-1.275278e+00
3.780000e+01		4.439646e-16		-1.665335e-16		-1.275278e+00
3.790000e+01		4.164203e-16		-1.665335e-16		-1.275278e+00
38		3.880999e-16		-1.665335e-16		-1.275278e+00
3.810000e+01		3.606678e-16		-1.387779e-16		-1.275278e+00
3.820000e+01		3.352716e-16		-1.110223e-16		-1.275278e+00
3.830000e+01		3.144888e-16		-1.110223e-16		-1.275278e+00
3.840000e+01		2.916289e-16		-1.110223e-16		-1.275278e+00
3.850000e+01		2.724102e-16		-1.110223e-16		-1.275278e+00
3.860000e+01		2.559376e-16		-1.110223e-16		-1.275278e+00
3.870000e+01		2.415880e-16		-8.326673e-17		-1.275278e+00
3.880000e+01		2.258055e-16		-8.326673e-17		-1.275278e+00
3.890000e+01		2.141854e-16		-5.551115e-17		-1.275278e+00
39		1.978962e-16		-5.551115e-17		-1.275278e+00
3.910000e+01		1.924714e-16		-5.551115e-17		-1.275278e+00
3.920000e+01		1.844479e-16		-5.551115e-17		-1.275278e+00
3.930000e+01		1.731492e-16		-5.551115e-17		-1.275278e+00
3.940000e+01		1.631866e-16		-5.551115e-17		-1.275278e+00
3.950000e+01		1.512605e-16		-5.551115e-17		-1.275278e+00
3.960000e+01		1.434296e-16		-5.551115e-17		-1.275278e+00
3.970000e+01		1.378382e-16		-5.551115e-17		-1.275278e+00
3.980000e+01		1.346673e-16		-5.551115e-17		-1.275278e+00
3.990000e+01		1.291306e-16		-5.551115e-17		-1.275278e+00
40		1.266338e-16		-5.551115e-17		-1.275278e+00
4.010000e+01		1.253174e-16		-5.551115e-17		-1.275278e+00
4.020000e+01		1.170424e-16		-5.551115e-17		-1.275278e+00
4.030000e+01		1.185667e-16		-5.551115e-17		-1.275278e+00
4.040000e+01		1.197129e-16		-5.551115e-17		-1.275278e+00
4.050000e+01		1.152281e-16		-5.551115e-17		-1.275278e+00
4.060000e+01		1.110772e-16		-5.551115e-17		-1.275278e+00
4.070000e+01		1.112079e-16		-5.551115e-17		-1.275278e+00
4.080000e+01		1.071833e-16		-5.551115e-17		-1.275278e+00
4.090000e+01		1.105773e-16		-5.551115e-17		-1.275278e+00
41		1.122455e-16		-5.551115e-17		-1.275278e+00
4.110000e+01		1.080853e-16		-5.551115e-17		-1.275278e+00
4.120000e+01		1.031015e-16		-5.551115e-17		-1.275278e+00
4.130000e+01		1.010789e-16		-2.775558e-17		-1.275278e+00
4.140000e+01		1.002387e-16		-2.775558e-17		-1.275278e+00
4.150000e+01		1.003504e-16		-2.775558e-17		-1.275278e+00
4.160000e+01		1.049644e-16		-2.775558e-17		-1.275278e+00
4.170000e+01		9.936648e-17		-2.775558e-17		-1.275278e+00
4.180000e+01		9.704892e-17		-2.775558e-17		-1.275278e+00
4.190000e+01		1.021552e-16		-2.775558e-17		-1.275278e+00
42		9.425292e-17		0		-1.275278e+00
4.210000e+01		9.953859e-17		-2.775558e-17		-1.275278e+00
4.220000e+01		9.603675e-17		0		-1.275278e+00
4.230000e+01		9.762108e-17		-2.775558e-17		-1.275278e+00
4.240000e+01		9.630968e-17		0		-1.275278e+00
4.250000e+01		9.682152e-17		-2.775558e-17		-1.275278e+00
4.260000e+01		9.440108e-17		0		-1.275278e+00
4.270000e+01		9.718914e-17		-2.775558e-17		-1.275278e+00
4.280000e+01		1.013508e-16		0		-1.275278e+00
4.290000e+01		9.296613e-17		-2.775558e-17		-1.275278e+00
43		9.372669e-17		0		-1.275278e+00
4.310000e+01		9.486216e-17		-2.775558e-17		-1.275278e+00
4.320000e+01		9.148755e-17		0		-1.275278e+00
4.330000e+01		9.539561e-17		0		-1.275278e+00
4.340000e+01		9.673250e-17		0		-1.275278e+00
4.350000e+01		9.010049e-17		0		-1.275278e+00
4.360000e+01		9.265091e-17		0		-1.275278e+00
4.370000e+01		9.354717e-17		0		-1.275278e+00
4.380000e+01		9.001846e-17		0		-1.275278e+00
4.390000e+01		9.377784e-17		0		-1.275278e+00
44		9.503469e-17		0		-1.275278e+00
4.410000e+01		9.509637e-17		0		-1.275278e+00
4.420000e+01		9.147050e-17		0		-1.275278e+00
4.430000e+01		9.861429e-17		-2.775558e-17		-1.275278e+00
4.440000e+01		9.085243e-17		0		-1.275278e+00
4.450000e+01		9.493506e-17		-2.775558e-17		-1.275278e+00
4.460000e+01		1.001628e-16		0		-1.275278e+00
4.470000e+01		9.275363e-17		-2.775558e-17		-1.275278e+00
4.480000e+01		9.402599e-17		0		-1.275278e+00
4.490000e+01		8.952323e-17		0		-1.275278e+00
45		8.903641e-17		0		-1.275278e+00
4.510000e+01		9.482954e-17		-2.775558e-17		-1.275278e+00
4.520000e+01		9.252239e-17		0		-1.275278e+00
4.530000e+01		9.056764e-17		0		-1.275278e+00
4.540000e+01		9.069108e-17		0		-1.275278e+00
4.550000e+01		9.341654e-17		0		-1.275278e+00
4.560000e+01		9.365778e-17		0		-1.275278e+00
4.570000e+01		9.014071e-17		0		-1.275278e+00
4.580000e+01		9.328938e-17		0		-1.275278e+00
4.590000e+01		8.804056e-17		0		-1.275278e+00
46		8.944110e-17		0		-1.275278e+00
4.610000e+01		9.308231e-17		0		-1.275278e+00
4.620000e+01		8.896129e-17		0		-1.275278e+00
4.630000e+01		9.833686e-17		-2.775558e-17		-1.275278e+00
4.640000e+01		9.593899e-17		0		-1.275278e+00
4.650000e+01		9.475728e-17		-2.775558e-17		-1.275278e+00
4.660000e+01		9.307064e-17		0		-1.275278e+00
4.670000e+01		9.252035e-17		-2.775558e-17		-1.275278e+00
4.680000e+01		9.190565e-17		0		-1.275278e+00
4.690000e+01		9.268425e-17		-2.775558e-17		-1.275278e+00
47		9.623959e-17		0		-1.275278e+00
4.710000e+01		9.230216e-17		-2.775558e-17		-1.275278e+00
4.720000e+01		9.219737e-17		0		-1.275278e+00
4.730000e+01		9.315851e-17		0		-1.275278e+00
4.740000e+01		8.863869e-17		0		-1.275278e+00
4.750000e+01		9.161872e-17		-2.775558e-17		-1.275278e+00
4.760000e+01		9.577734e-17		0		-1.275278e+00
4.770000e+01		9.078665e-17		0		-1.275278e+00
4.780000e+01		9.241435e-17		0		-1.275278e+00
4.790000e+01		9.084487e-17		0		-1.275278e+00
48		8.528293e-17		0		-1.275278e+00
4.810000e+01		9.125874e-17		0		-1.275278e+00
4.820000e+01		9.371251e-17		0		-1.275278e+00
4.830000e+01		9.009841e-17		0		-1.275278e+00
4.840000e+01		9.242052e-17		0		-1.275278e+00
4.850000e+01		9.098159e-17		0		-1.275278e+00
4.860000e+01		9.012615e-17		0		-1.275278e+00
4.870000e+01		9.455589e-17		-2.775558e-17		-1.275278e+00
4.880000e+01		9.564294e-17		0		-1.275278e+00
4.890000e+01		9.002354e-17		-2.775558e-17		-1.275278e+00
49		9.093094e-17		0		-1.275278e+00
4.910000e+01		9.632331e-17		-2.775558e-17		-1.275278e+00
4.920000e+01		9.071519e-17		0		-1.275278e+00
4.930000e+01		9.464316e-17		-2.775558e-17		-1.275278e+00
4.940000e+01		9.284344e-17		0		-1.275278e+00
4.950000e+01		8.878801e-17		-2.775558e-17		-1.275278e+00
4.960000e+01		9.138126e-17		0		-1.275278e+00
4.970000e+01		9.051694e-17		0		-1.275278e+00
4.980000e+01		9.040422e-17		0		-1.275278e+00
4.990000e+01		9.391830e-17		-2.775558e-17		-1.275278e+00
50		9.869377e-17		0		-1.275278e+00

